Gravity-aware partially calibrated absolute pose estimation from affine- or rotation-covariant features

Inertial measurement units (IMUs) are now standard in most consumer devices, such as smartphones, drones, and extended reality (XR) headsets. By fusing visual and inertial data, localization systems gain significantly in speed and robustness compared to vision-only or IMU-only approaches. However, traditional pose estimation methods fail to utilize the local geometric information embedded in feature descriptors like SIFT. Recent work has proved the advantages of leveraging this information for relative and absolute pose estimation, but its application to partially calibrated absolute pose estimation remains unexplored. In this paper, we derive novel constraints for joint estimation of absolute pose and focal length, making use of a gravity vector obtained from IMU data and the feature-induced local geometry, which we use to construct two efficient solvers: UP1PfAC, that operates given a single affine correspondence and UP2PfORI, which requires two orientation-covariant features. Unlike traditional, semi-calibrated absolute pose methods requiring four point correspondences, our solvers benefit from fewer samples and lower computational cost, simplifying robust estimation in modern RANSAC-like frameworks. We evaluate the proposed solvers against the state-of-the-art on large-scale public datasets and demonstrate that our method achieves fast and accurate localization and focal length estimation.

==> figures/data/noise/noise_aff_p1ac_pos.csv <==
a,b
1.000000000000000021e-02,6.327835029957135093e-02
2.000000000000000042e-02,1.264405361167130204e-01
2.999999999999999889e-02,1.887503136881295007e-01
4.000000000000000083e-02,2.514258373421345283e-01
5.000000000000000278e-02,3.097421077638570219e-01
5.999999999999999778e-02,3.726381237753090270e-01
7.000000000000000666e-02,4.327049912441029988e-01
8.000000000000000167e-02,4.869651692117159536e-01
8.999999999999999667e-02,5.388172395321795261e-01
1.000000000000000056e-01,5.949315418401075473e-01


==> figures/data/noise/noise_aff_p1ac_rot.csv <==
a,b
1.000000000000000021e-02,1.487585607214890304e+00
2.000000000000000042e-02,2.964089342240255665e+00
2.999999999999999889e-02,4.478026143936704173e+00
4.000000000000000083e-02,5.959190702774225024e+00
5.000000000000000278e-02,7.423543114834411760e+00
5.999999999999999778e-02,8.840789575949353107e+00
7.000000000000000666e-02,1.028266910963353808e+01
8.000000000000000167e-02,1.188588374537046910e+01
8.999999999999999667e-02,1.320059783808978260e+01
1.000000000000000056e-01,1.448224383898764955e+01


==> figures/data/noise/noise_aff_p35pf_focal.csv <==
a,b
1.000000000000000021e-02,5.348034030833595000e-03
2.000000000000000042e-02,5.348034030833595000e-03
2.999999999999999889e-02,5.348034030833595000e-03
4.000000000000000083e-02,5.348034030833595000e-03
5.000000000000000278e-02,5.348034030833595000e-03
5.999999999999999778e-02,5.348034030833595000e-03
7.000000000000000666e-02,5.348034030833595000e-03
8.000000000000000167e-02,5.348034030833595000e-03
8.999999999999999667e-02,5.348034030833595000e-03
1.000000000000000056e-01,5.348034030833595000e-03


==> figures/data/noise/noise_aff_p35pf_pos.csv <==
a,b
1.000000000000000021e-02,1.468983642712724975e-02
2.000000000000000042e-02,1.468983642712724975e-02
2.999999999999999889e-02,1.468983642712724975e-02
4.000000000000000083e-02,1.468983642712724975e-02
5.000000000000000278e-02,1.468983642712724975e-02
5.999999999999999778e-02,1.468983642712724975e-02
7.000000000000000666e-02,1.468983642712724975e-02
8.000000000000000167e-02,1.468983642712724975e-02
8.999999999999999667e-02,1.468983642712724975e-02
1.000000000000000056e-01,1.468983642712724975e-02


==> figures/data/noise/noise_aff_p35pf_rot.csv <==
a,b
1.000000000000000021e-02,3.243070273455148644e-01
2.000000000000000042e-02,3.243070273455148644e-01
2.999999999999999889e-02,3.243070273455148644e-01
4.000000000000000083e-02,3.243070273455148644e-01
5.000000000000000278e-02,3.243070273455148644e-01
5.999999999999999778e-02,3.243070273455148644e-01
7.000000000000000666e-02,3.243070273455148644e-01
8.000000000000000167e-02,3.243070273455148644e-01
8.999999999999999667e-02,3.243070273455148644e-01
1.000000000000000056e-01,3.243070273455148644e-01


==> figures/data/noise/noise_aff_p4pf_focal.csv <==
a,b
1.000000000000000021e-02,7.882579031984714157e-03
2.000000000000000042e-02,7.882579031984714157e-03
2.999999999999999889e-02,7.882579031984714157e-03
4.000000000000000083e-02,7.882579031984714157e-03
5.000000000000000278e-02,7.882579031984714157e-03
5.999999999999999778e-02,7.882579031984714157e-03
7.000000000000000666e-02,7.882579031984714157e-03
8.000000000000000167e-02,7.882579031984714157e-03
8.999999999999999667e-02,7.882579031984714157e-03
1.000000000000000056e-01,7.882579031984714157e-03


==> figures/data/noise/noise_aff_p4pf_pos.csv <==
a,b
1.000000000000000021e-02,2.276164892726140199e-02
2.000000000000000042e-02,2.276164892726140199e-02
2.999999999999999889e-02,2.276164892726140199e-02
4.000000000000000083e-02,2.276164892726140199e-02
5.000000000000000278e-02,2.276164892726140199e-02
5.000000000000000278e-02,2.276164892726140199e-02
5.999999999999999778e-02,2.276164892726140199e-02
7.000000000000000666e-02,2.276164892726140199e-02
8.000000000000000167e-02,2.276164892726140199e-02
8.999999999999999667e-02,2.276164892726140199e-02
1.000000000000000056e-01,2.276164892726140199e-02


==> figures/data/noise/noise_aff_p4pf_rot.csv <==
a,b
1.000000000000000021e-02,4.530072450701295161e-01
2.000000000000000042e-02,4.530072450701295161e-01
2.999999999999999889e-02,4.530072450701295161e-01
4.000000000000000083e-02,4.530072450701295161e-01
5.000000000000000278e-02,4.530072450701295161e-01
5.999999999999999778e-02,4.530072450701295161e-01
7.000000000000000666e-02,4.530072450701295161e-01
8.000000000000000167e-02,4.530072450701295161e-01
8.999999999999999667e-02,4.530072450701295161e-01
1.000000000000000056e-01,4.530072450701295161e-01


==> figures/data/noise/noise_aff_up1pfac_focal.csv <==
a,b
1.000000000000000021e-02,3.996119443166865071e-02
2.000000000000000042e-02,8.264165595331754433e-02
2.999999999999999889e-02,1.220686529333370046e-01
4.000000000000000083e-02,1.641730822247530197e-01
5.000000000000000278e-02,2.093701980109445027e-01
5.999999999999999778e-02,2.496697403403614901e-01
7.000000000000000666e-02,2.919010805897934713e-01
8.000000000000000167e-02,3.519918032875439806e-01
8.999999999999999667e-02,4.091054062216109566e-01
1.000000000000000056e-01,4.454595054882879990e-01


==> figures/data/noise/noise_aff_up1pfac_pos.csv <==
a,b
1.000000000000000021e-02,7.336901801161610503e-02
2.000000000000000042e-02,1.513287897548949990e-01
2.999999999999999889e-02,2.275991130487060032e-01
4.000000000000000083e-02,3.089244426652749675e-01
5.000000000000000278e-02,4.068240230192314844e-01
5.999999999999999778e-02,4.956131622275714577e-01
7.000000000000000666e-02,5.711468694986199246e-01
8.000000000000000167e-02,6.744542612278330296e-01
8.999999999999999667e-02,8.036478347108440001e-01
1.000000000000000056e-01,8.955980411154240706e-01


==> figures/data/noise/noise_aff_up1pfac_rot.csv <==
a,b
1.000000000000000021e-02,8.314525377238159987e-01
2.000000000000000042e-02,1.731688907191913485e+00
2.999999999999999889e-02,2.639700018568025275e+00
4.000000000000000083e-02,3.527144392549991458e+00
5.000000000000000278e-02,4.519692351826813947e+00
5.999999999999999778e-02,5.503583884651972902e+00
7.000000000000000666e-02,6.369090976526855741e+00
8.000000000000000167e-02,7.299258806903812236e+00
8.999999999999999667e-02,8.491172076940728175e+00
1.000000000000000056e-01,9.329180260575469674e+00


==> figures/data/noise/noise_aff_up1sift_pos.csv <==
a,b
1.000000000000000021e-02,3.409873103218274970e-03
2.000000000000000042e-02,3.409873103218274970e-03
2.999999999999999889e-02,3.409873103218274970e-03
4.000000000000000083e-02,3.409873103218274970e-03
5.000000000000000278e-02,3.409873103218274970e-03
5.999999999999999778e-02,3.409873103218274970e-03
7.000000000000000666e-02,3.409873103218274970e-03
8.000000000000000167e-02,3.409873103218274970e-03
8.999999999999999667e-02,3.409873103218274970e-03
1.000000000000000056e-01,3.409873103218274970e-03


==> figures/data/noise/noise_aff_up1sift_rot.csv <==
a,b
1.000000000000000021e-02,4.482287354392251039e-02
2.000000000000000042e-02,4.482287354392251039e-02
2.999999999999999889e-02,4.482287354392251039e-02
4.000000000000000083e-02,4.482287354392251039e-02
5.000000000000000278e-02,4.482287354392251039e-02
5.999999999999999778e-02,4.482287354392251039e-02
7.000000000000000666e-02,4.482287354392251039e-02
8.000000000000000167e-02,4.482287354392251039e-02
8.999999999999999667e-02,4.482287354392251039e-02
1.000000000000000056e-01,4.482287354392251039e-02


==> figures/data/noise/noise_aff_up2p_pos.csv <==
a,b
1.000000000000000021e-02,6.447185869903950331e-03
2.000000000000000042e-02,6.447185869903950331e-03
2.999999999999999889e-02,6.447185869903950331e-03
4.000000000000000083e-02,6.447185869903950331e-03
5.000000000000000278e-02,6.447185869903950331e-03
5.999999999999999778e-02,6.447185869903950331e-03
7.000000000000000666e-02,6.447185869903950331e-03
8.000000000000000167e-02,6.447185869903950331e-03
8.999999999999999667e-02,6.447185869903950331e-03
1.000000000000000056e-01,6.447185869903950331e-03


==> figures/data/noise/noise_aff_up2p_rot.csv <==
a,b
1.000000000000000021e-02,9.031408558271367126e-02
2.000000000000000042e-02,9.031408558271367126e-02
2.999999999999999889e-02,9.031408558271367126e-02
4.000000000000000083e-02,9.031408558271367126e-02
5.000000000000000278e-02,9.031408558271367126e-02
5.999999999999999778e-02,9.031408558271367126e-02
7.000000000000000666e-02,9.031408558271367126e-02
8.000000000000000167e-02,9.031408558271367126e-02
8.999999999999999667e-02,9.031408558271367126e-02
1.000000000000000056e-01,9.031408558271367126e-02


==> figures/data/noise/noise_aff_up2pfori_focal.csv <==
a,b
1.000000000000000021e-02,3.983754503545860332e-03
2.000000000000000042e-02,3.983754503545860332e-03
2.999999999999999889e-02,3.983754503545860332e-03
4.000000000000000083e-02,3.983754503545860332e-03
5.000000000000000278e-02,3.983754503545860332e-03
5.999999999999999778e-02,3.983754503545860332e-03
7.000000000000000666e-02,3.983754503545860332e-03
8.000000000000000167e-02,3.983754503545860332e-03
8.999999999999999667e-02,3.983754503545860332e-03
1.000000000000000056e-01,3.983754503545860332e-03


==> figures/data/noise/noise_aff_up2pfori_pos.csv <==
a,b
1.000000000000000021e-02,7.874360455743160611e-03
2.000000000000000042e-02,7.874360455743160611e-03
2.999999999999999889e-02,7.874360455743160611e-03
4.000000000000000083e-02,7.874360455743160611e-03
5.000000000000000278e-02,7.874360455743160611e-03
5.999999999999999778e-02,7.874360455743160611e-03
7.000000000000000666e-02,7.874360455743160611e-03
8.000000000000000167e-02,7.874360455743160611e-03
8.999999999999999667e-02,7.874360455743160611e-03
1.000000000000000056e-01,7.874360455743160611e-03


==> figures/data/noise/noise_aff_up2pfori_rot.csv <==
a,b
1.000000000000000021e-02,8.546563374109633626e-02
2.000000000000000042e-02,8.546563374109633626e-02
2.999999999999999889e-02,8.546563374109633626e-02
4.000000000000000083e-02,8.546563374109633626e-02
5.000000000000000278e-02,8.546563374109633626e-02
5.999999999999999778e-02,8.546563374109633626e-02
7.000000000000000666e-02,8.546563374109633626e-02
8.000000000000000167e-02,8.546563374109633626e-02
8.999999999999999667e-02,8.546563374109633626e-02
1.000000000000000056e-01,8.546563374109633626e-02


==> figures/data/noise/noise_aff_up3pf_focal.csv <==
a,b
1.000000000000000021e-02,1.745235306057559693e-02
2.000000000000000042e-02,1.745235306057559693e-02
2.999999999999999889e-02,1.745235306057559693e-02
4.000000000000000083e-02,1.745235306057559693e-02
5.000000000000000278e-02,1.745235306057559693e-02
5.999999999999999778e-02,1.745235306057559693e-02
7.000000000000000666e-02,1.745235306057559693e-02
8.000000000000000167e-02,1.745235306057559693e-02
8.999999999999999667e-02,1.745235306057559693e-02
1.000000000000000056e-01,1.745235306057559693e-02


==> figures/data/noise/noise_aff_up3pf_pos.csv <==
a,b
1.000000000000000021e-02,1.997647178261455214e-02
2.000000000000000042e-02,1.997647178261455214e-02
2.999999999999999889e-02,1.997647178261455214e-02
4.000000000000000083e-02,1.997647178261455214e-02
5.000000000000000278e-02,1.997647178261455214e-02
5.000000000000000278e-02,1.997647178261455214e-02
5.999999999999999778e-02,1.997647178261455214e-02
7.000000000000000666e-02,1.997647178261455214e-02
8.000000000000000167e-02,1.997647178261455214e-02
8.999999999999999667e-02,1.997647178261455214e-02
8.999999999999999667e-02,1.997647178261455214e-02
8.999999999999999667e-02,1.997647178261455214e-02
1.000000000000000056e-01,1.997647178261455214e-02


==> figures/data/noise/noise_aff_up3pf_rot.csv <==
a,b
1.000000000000000021e-02,3.389273872950142596e-01
2.000000000000000042e-02,3.389273872950142596e-01
2.999999999999999889e-02,3.389273872950142596e-01
2.999999999999999889e-02,3.389273872950142596e-01
4.000000000000000083e-02,3.389273872950142596e-01
5.000000000000000278e-02,3.389273872950142596e-01
5.999999999999999778e-02,3.389273872950142596e-01
7.000000000000000666e-02,3.389273872950142596e-01
8.000000000000000167e-02,3.389273872950142596e-01
8.000000000000000167e-02,3.389273872950142596e-01
8.999999999999999667e-02,3.389273872950142596e-01
1.000000000000000056e-01,3.389273872950142596e-01


==> figures/data/noise/noise_ang_p1ac_pos.csv <==
a,b
1.000000000000000056e-01,3.423473749392834907e-03
2.000000000000000111e-01,3.423473749392834907e-03
2.999999999999999889e-01,3.423473749392834907e-03
4.000000000000000222e-01,3.423473749392834907e-03
5.000000000000000000e-01,3.423473749392834907e-03
5.999999999999999778e-01,3.423473749392834907e-03
6.999999999999999556e-01,3.423473749392834907e-03
8.000000000000000444e-01,3.423473749392834907e-03
9.000000000000000222e-01,3.423473749392834907e-03
1.000000000000000000e+00,3.423473749392834907e-03


==> figures/data/noise/noise_ang_p1ac_rot.csv <==
a,b
1.000000000000000056e-01,9.076329557917459101e-02
2.000000000000000111e-01,9.076329557917459101e-02
2.999999999999999889e-01,9.076329557917459101e-02
4.000000000000000222e-01,9.076329557917459101e-02
5.000000000000000000e-01,9.076329557917459101e-02
5.999999999999999778e-01,9.076329557917459101e-02
6.999999999999999556e-01,9.076329557917459101e-02
8.000000000000000444e-01,9.076329557917459101e-02
9.000000000000000222e-01,9.076329557917459101e-02
1.000000000000000000e+00,9.076329557917459101e-02


==> figures/data/noise/noise_ang_p35pf_focal.csv <==
a,b
1.000000000000000056e-01,5.933282750806735152e-03
2.000000000000000111e-01,5.933282750806735152e-03
2.999999999999999889e-01,5.933282750806735152e-03
4.000000000000000222e-01,5.933282750806735152e-03
5.000000000000000000e-01,5.933282750806735152e-03
5.999999999999999778e-01,5.933282750806735152e-03
6.999999999999999556e-01,5.933282750806735152e-03
8.000000000000000444e-01,5.933282750806735152e-03
9.000000000000000222e-01,5.933282750806735152e-03
1.000000000000000000e+00,5.933282750806735152e-03


==> figures/data/noise/noise_ang_p35pf_pos.csv <==
a,b
1.000000000000000056e-01,1.552607346348399905e-02
2.000000000000000111e-01,1.552607346348399905e-02
2.999999999999999889e-01,1.552607346348399905e-02
4.000000000000000222e-01,1.552607346348399905e-02
5.000000000000000000e-01,1.552607346348399905e-02
5.999999999999999778e-01,1.552607346348399905e-02
6.999999999999999556e-01,1.552607346348399905e-02
8.000000000000000444e-01,1.552607346348399905e-02
9.000000000000000222e-01,1.552607346348399905e-02
1.000000000000000000e+00,1.552607346348399905e-02


==> figures/data/noise/noise_ang_p35pf_rot.csv <==
a,b
1.000000000000000056e-01,3.600148081803234423e-01
2.000000000000000111e-01,3.600148081803234423e-01
2.999999999999999889e-01,3.600148081803234423e-01
4.000000000000000222e-01,3.600148081803234423e-01
5.000000000000000000e-01,3.600148081803234423e-01
5.999999999999999778e-01,3.600148081803234423e-01
6.999999999999999556e-01,3.600148081803234423e-01
8.000000000000000444e-01,3.600148081803234423e-01
9.000000000000000222e-01,3.600148081803234423e-01
1.000000000000000000e+00,3.600148081803234423e-01


==> figures/data/noise/noise_ang_p4pf_focal.csv <==
a,b
1.000000000000000056e-01,9.796391825537455883e-03
2.000000000000000111e-01,9.796391825537455883e-03
2.999999999999999889e-01,9.796391825537455883e-03
4.000000000000000222e-01,9.796391825537455883e-03
5.000000000000000000e-01,9.796391825537455883e-03
5.999999999999999778e-01,9.796391825537455883e-03
6.999999999999999556e-01,9.796391825537455883e-03
8.000000000000000444e-01,9.796391825537455883e-03
9.000000000000000222e-01,9.796391825537455883e-03
1.000000000000000000e+00,9.796391825537455883e-03


==> figures/data/noise/noise_ang_p4pf_pos.csv <==
a,b
1.000000000000000056e-01,2.375639053807520121e-02
2.000000000000000111e-01,2.375639053807520121e-02
2.999999999999999889e-01,2.375639053807520121e-02
4.000000000000000222e-01,2.375639053807520121e-02
5.000000000000000000e-01,2.375639053807520121e-02
5.999999999999999778e-01,2.375639053807520121e-02
6.999999999999999556e-01,2.375639053807520121e-02
8.000000000000000444e-01,2.375639053807520121e-02
9.000000000000000222e-01,2.375639053807520121e-02
1.000000000000000000e+00,2.375639053807520121e-02


==> figures/data/noise/noise_ang_p4pf_rot.csv <==
a,b
1.000000000000000056e-01,5.190605377654243791e-01
2.000000000000000111e-01,5.190605377654243791e-01
2.999999999999999889e-01,5.190605377654243791e-01
4.000000000000000222e-01,5.190605377654243791e-01
5.000000000000000000e-01,5.190605377654243791e-01
5.999999999999999778e-01,5.190605377654243791e-01
6.999999999999999556e-01,5.190605377654243791e-01
8.000000000000000444e-01,5.190605377654243791e-01
9.000000000000000222e-01,5.190605377654243791e-01
1.000000000000000000e+00,5.190605377654243791e-01


==> figures/data/noise/noise_ang_up1pfac_focal.csv <==
a,b
1.000000000000000056e-01,2.238903668291459918e-03
2.000000000000000111e-01,2.238903668291459918e-03
2.999999999999999889e-01,2.238903668291459918e-03
4.000000000000000222e-01,2.238903668291459918e-03
5.000000000000000000e-01,2.238903668291459918e-03
5.000000000000000000e-01,2.238903668291459918e-03
5.999999999999999778e-01,2.238903668291459918e-03
6.999999999999999556e-01,2.238903668291459918e-03
8.000000000000000444e-01,2.238903668291459918e-03
9.000000000000000222e-01,2.238903668291459918e-03
1.000000000000000000e+00,2.238903668291459918e-03


==> figures/data/noise/noise_ang_up1pfac_pos.csv <==
a,b
1.000000000000000056e-01,4.222132240802489896e-03
2.000000000000000111e-01,4.222132240802489896e-03
2.999999999999999889e-01,4.222132240802489896e-03
4.000000000000000222e-01,4.222132240802489896e-03
5.000000000000000000e-01,4.222132240802489896e-03
5.999999999999999778e-01,4.222132240802489896e-03
6.999999999999999556e-01,4.222132240802489896e-03
8.000000000000000444e-01,4.222132240802489896e-03
9.000000000000000222e-01,4.222132240802489896e-03
1.000000000000000000e+00,4.222132240802489896e-03


==> figures/data/noise/noise_ang_up1pfac_rot.csv <==
a,b
1.000000000000000056e-01,4.099197638774539770e-02
2.000000000000000111e-01,4.099197638774539770e-02
2.999999999999999889e-01,4.099197638774539770e-02
4.000000000000000222e-01,4.099197638774539770e-02
5.000000000000000000e-01,4.099197638774539770e-02
5.999999999999999778e-01,4.099197638774539770e-02
6.999999999999999556e-01,4.099197638774539770e-02
8.000000000000000444e-01,4.099197638774539770e-02
9.000000000000000222e-01,4.099197638774539770e-02
1.000000000000000000e+00,4.099197638774539770e-02


==> figures/data/noise/noise_ang_up1sift_pos.csv <==
a,b
1.000000000000000056e-01,1.680173165399254792e-02
2.000000000000000111e-01,2.907521829279900022e-02
2.999999999999999889e-01,4.245582276107284780e-02
4.000000000000000222e-01,5.598546920284390438e-02
5.000000000000000000e-01,6.895814451675769119e-02
5.999999999999999778e-01,8.233434052182869722e-02
6.999999999999999556e-01,9.555998289229425402e-02
8.000000000000000444e-01,1.095661294655045082e-01
9.000000000000000222e-01,1.237014555600214893e-01
1.000000000000000000e+00,1.368146823279415003e-01


==> figures/data/noise/noise_ang_up1sift_rot.csv <==
a,b
1.000000000000000056e-01,1.985747588813525921e-01
2.000000000000000111e-01,3.712400411251725041e-01
2.999999999999999889e-01,5.396418053267639792e-01
4.000000000000000222e-01,7.133228997058429499e-01
5.000000000000000000e-01,8.884238768084875559e-01
5.999999999999999778e-01,1.049174071592862134e+00
6.999999999999999556e-01,1.207324389130284281e+00
8.000000000000000444e-01,1.378437354455846364e+00
9.000000000000000222e-01,1.548988067701525306e+00
1.000000000000000000e+00,1.723893586096389985e+00


==> figures/data/noise/noise_ang_up2p_pos.csv <==
a,b
1.000000000000000056e-01,5.781361105061479967e-03
2.000000000000000111e-01,5.781361105061479967e-03
2.999999999999999889e-01,5.781361105061479967e-03
4.000000000000000222e-01,5.781361105061479967e-03
5.000000000000000000e-01,5.781361105061479967e-03
5.999999999999999778e-01,5.781361105061479967e-03
6.999999999999999556e-01,5.781361105061479967e-03
8.000000000000000444e-01,5.781361105061479967e-03
9.000000000000000222e-01,5.781361105061479967e-03
1.000000000000000000e+00,5.781361105061479967e-03


==> figures/data/noise/noise_ang_up2p_rot.csv <==
a,b
1.000000000000000056e-01,7.753305106523314394e-02
2.000000000000000111e-01,7.753305106523314394e-02
2.999999999999999889e-01,7.753305106523314394e-02
4.000000000000000222e-01,7.753305106523314394e-02
5.000000000000000000e-01,7.753305106523314394e-02
5.999999999999999778e-01,7.753305106523314394e-02
6.999999999999999556e-01,7.753305106523314394e-02
8.000000000000000444e-01,7.753305106523314394e-02
9.000000000000000222e-01,7.753305106523314394e-02
1.000000000000000000e+00,7.753305106523314394e-02


==> figures/data/noise/noise_ang_up2pfori_focal.csv <==
a,b
1.000000000000000056e-01,1.107086378774380098e-02
2.000000000000000111e-01,1.924015791208289958e-02
2.999999999999999889e-01,2.650812805784310069e-02
4.000000000000000222e-01,3.327167344726145171e-02
5.000000000000000000e-01,4.089979516383199926e-02
5.999999999999999778e-01,4.898638060636895109e-02
6.999999999999999556e-01,5.689169716776484864e-02
8.000000000000000444e-01,6.292486358020435433e-02
9.000000000000000222e-01,6.887471294247871079e-02
1.000000000000000000e+00,7.611483827987744477e-02


==> figures/data/noise/noise_ang_up2pfori_pos.csv <==
a,b
1.000000000000000056e-01,1.655454200668615011e-02
2.000000000000000111e-01,2.497758477527269733e-02
2.999999999999999889e-01,3.324464428951125206e-02
4.000000000000000222e-01,4.204399231267494375e-02
5.000000000000000000e-01,5.017144004258165119e-02
5.999999999999999778e-01,6.013466613342634964e-02
6.999999999999999556e-01,7.009069921586760787e-02
8.000000000000000444e-01,7.999195074763140734e-02
9.000000000000000222e-01,8.999185446403795696e-02
1.000000000000000000e+00,9.959640742681494241e-02


==> figures/data/noise/noise_ang_up2pfori_rot.csv <==
a,b
1.000000000000000056e-01,2.356484024924520027e-01
2.000000000000000111e-01,3.835614390594368484e-01
2.999999999999999889e-01,5.117926776004314560e-01
4.000000000000000222e-01,6.458480396559366232e-01
5.000000000000000000e-01,7.437985901095913732e-01
5.999999999999999778e-01,9.145188256170536656e-01
6.999999999999999556e-01,1.076467085510054655e+00
8.000000000000000444e-01,1.220888098376393449e+00
9.000000000000000222e-01,1.346890158429280504e+00
1.000000000000000000e+00,1.486573049656953582e+00


==> figures/data/noise/noise_ang_up3pf_focal.csv <==
a,b
1.000000000000000056e-01,1.839810978823964993e-02
2.000000000000000111e-01,1.839810978823964993e-02
2.999999999999999889e-01,1.839810978823964993e-02
4.000000000000000222e-01,1.839810978823964993e-02
5.000000000000000000e-01,1.839810978823964993e-02
5.000000000000000000e-01,1.839810978823964993e-02
5.999999999999999778e-01,1.839810978823964993e-02
5.999999999999999778e-01,1.839810978823964993e-02
5.999999999999999778e-01,1.839810978823964993e-02
6.999999999999999556e-01,1.839810978823964993e-02
6.999999999999999556e-01,1.839810978823964993e-02
6.999999999999999556e-01,1.839810978823964993e-02
8.000000000000000444e-01,1.839810978823964993e-02
9.000000000000000222e-01,1.839810978823964993e-02
1.000000000000000000e+00,1.839810978823964993e-02


==> figures/data/noise/noise_ang_up3pf_pos.csv <==
a,b
1.000000000000000056e-01,1.967074518175099956e-02
1.000000000000000056e-01,1.967074518175099956e-02
2.000000000000000111e-01,1.967074518175099956e-02
2.999999999999999889e-01,1.967074518175099956e-02
4.000000000000000222e-01,1.967074518175099956e-02
4.000000000000000222e-01,1.967074518175099956e-02
5.000000000000000000e-01,1.967074518175099956e-02
5.999999999999999778e-01,1.967074518175099956e-02
6.999999999999999556e-01,1.967074518175099956e-02
8.000000000000000444e-01,1.967074518175099956e-02
9.000000000000000222e-01,1.967074518175099956e-02
1.000000000000000000e+00,1.967074518175099956e-02


==> figures/data/noise/noise_ang_up3pf_rot.csv <==
a,b
1.000000000000000056e-01,3.343008339048417210e-01
2.000000000000000111e-01,3.343008339048417210e-01
2.999999999999999889e-01,3.343008339048417210e-01
4.000000000000000222e-01,3.343008339048417210e-01
5.000000000000000000e-01,3.343008339048417210e-01
5.999999999999999778e-01,3.343008339048417210e-01
5.999999999999999778e-01,3.343008339048417210e-01
6.999999999999999556e-01,3.343008339048417210e-01
8.000000000000000444e-01,3.343008339048417210e-01
9.000000000000000222e-01,3.343008339048417210e-01
1.000000000000000000e+00,3.343008339048417210e-01


==> figures/data/noise/noise_imu_p1ac_pos.csv <==
a,b
5.000000000000000278e-02,3.082662060805605245e-03
1.000000000000000056e-01,3.082662060805605245e-03
1.499999999999999944e-01,3.082662060805605245e-03
2.000000000000000111e-01,3.082662060805605245e-03
2.500000000000000000e-01,3.082662060805605245e-03
2.999999999999999889e-01,3.082662060805605245e-03
3.499999999999999778e-01,3.082662060805605245e-03
4.000000000000000222e-01,3.082662060805605245e-03
4.500000000000000111e-01,3.082662060805605245e-03
5.000000000000000000e-01,3.082662060805605245e-03


==> figures/data/noise/noise_imu_p1ac_rot.csv <==
a,b
5.000000000000000278e-02,8.689277901840565532e-02
1.000000000000000056e-01,8.689277901840565532e-02
1.499999999999999944e-01,8.689277901840565532e-02
2.000000000000000111e-01,8.689277901840565532e-02
2.500000000000000000e-01,8.689277901840565532e-02
2.999999999999999889e-01,8.689277901840565532e-02
3.499999999999999778e-01,8.689277901840565532e-02
4.000000000000000222e-01,8.689277901840565532e-02
4.500000000000000111e-01,8.689277901840565532e-02
5.000000000000000000e-01,8.689277901840565532e-02


==> figures/data/noise/noise_imu_p35pf_focal.csv <==
a,b
5.000000000000000278e-02,5.553000253385154648e-03
1.000000000000000056e-01,5.553000253385154648e-03
1.499999999999999944e-01,5.553000253385154648e-03
2.000000000000000111e-01,5.553000253385154648e-03
2.500000000000000000e-01,5.553000253385154648e-03
2.999999999999999889e-01,5.553000253385154648e-03
3.499999999999999778e-01,5.553000253385154648e-03
4.000000000000000222e-01,5.553000253385154648e-03
4.500000000000000111e-01,5.553000253385154648e-03
5.000000000000000000e-01,5.553000253385154648e-03


==> figures/data/noise/noise_imu_p35pf_pos.csv <==
a,b
5.000000000000000278e-02,1.358141700128294958e-02
1.000000000000000056e-01,1.358141700128294958e-02
1.499999999999999944e-01,1.358141700128294958e-02
2.000000000000000111e-01,1.358141700128294958e-02
2.500000000000000000e-01,1.358141700128294958e-02
2.999999999999999889e-01,1.358141700128294958e-02
3.499999999999999778e-01,1.358141700128294958e-02
4.000000000000000222e-01,1.358141700128294958e-02
4.500000000000000111e-01,1.358141700128294958e-02
5.000000000000000000e-01,1.358141700128294958e-02


==> figures/data/noise/noise_imu_p35pf_rot.csv <==
a,b
5.000000000000000278e-02,3.063626208566939124e-01
1.000000000000000056e-01,3.063626208566939124e-01
1.499999999999999944e-01,3.063626208566939124e-01
2.000000000000000111e-01,3.063626208566939124e-01
2.500000000000000000e-01,3.063626208566939124e-01
2.999999999999999889e-01,3.063626208566939124e-01
3.499999999999999778e-01,3.063626208566939124e-01
4.000000000000000222e-01,3.063626208566939124e-01
4.500000000000000111e-01,3.063626208566939124e-01
5.000000000000000000e-01,3.063626208566939124e-01


==> figures/data/noise/noise_imu_p4pf_focal.csv <==
a,b
5.000000000000000278e-02,8.288431265969235101e-03
1.000000000000000056e-01,8.288431265969235101e-03
1.499999999999999944e-01,8.288431265969235101e-03
2.000000000000000111e-01,8.288431265969235101e-03
2.500000000000000000e-01,8.288431265969235101e-03
2.999999999999999889e-01,8.288431265969235101e-03
3.499999999999999778e-01,8.288431265969235101e-03
4.000000000000000222e-01,8.288431265969235101e-03
4.500000000000000111e-01,8.288431265969235101e-03
5.000000000000000000e-01,8.288431265969235101e-03


==> figures/data/noise/noise_imu_p4pf_pos.csv <==
a,b
5.000000000000000278e-02,2.424639425666460027e-02
1.000000000000000056e-01,2.424639425666460027e-02
1.499999999999999944e-01,2.424639425666460027e-02
2.000000000000000111e-01,2.424639425666460027e-02
2.500000000000000000e-01,2.424639425666460027e-02
2.999999999999999889e-01,2.424639425666460027e-02
3.499999999999999778e-01,2.424639425666460027e-02
4.000000000000000222e-01,2.424639425666460027e-02
4.500000000000000111e-01,2.424639425666460027e-02
5.000000000000000000e-01,2.424639425666460027e-02


==> figures/data/noise/noise_imu_p4pf_rot.csv <==
a,b
5.000000000000000278e-02,4.925139279288570093e-01
1.000000000000000056e-01,4.925139279288570093e-01
1.499999999999999944e-01,4.925139279288570093e-01
2.000000000000000111e-01,4.925139279288570093e-01
2.500000000000000000e-01,4.925139279288570093e-01
2.999999999999999889e-01,4.925139279288570093e-01
3.499999999999999778e-01,4.925139279288570093e-01
4.000000000000000222e-01,4.925139279288570093e-01
4.500000000000000111e-01,4.925139279288570093e-01
5.000000000000000000e-01,4.925139279288570093e-01


==> figures/data/noise/noise_imu_up1pfac_focal.csv <==
a,b
5.000000000000000278e-02,2.916753534251134879e-03
1.000000000000000056e-01,3.716678644837614898e-03
1.499999999999999944e-01,4.596041935162260492e-03
2.000000000000000111e-01,5.635193102653809211e-03
2.500000000000000000e-01,6.621132921219574641e-03
2.999999999999999889e-01,7.653694001903740135e-03
3.499999999999999778e-01,8.709476873113328882e-03
4.000000000000000222e-01,9.714509432497100277e-03
4.500000000000000111e-01,1.074007474076569928e-02
5.000000000000000000e-01,1.175170884044200031e-02


==> figures/data/noise/noise_imu_up1pfac_pos.csv <==
a,b
5.000000000000000278e-02,5.868613753366459448e-03
1.000000000000000056e-01,7.483017233779129529e-03
1.499999999999999944e-01,9.444994478160989929e-03
2.000000000000000111e-01,1.183478556742389998e-02
2.500000000000000000e-01,1.402140527192890021e-02
2.999999999999999889e-01,1.582021476797960263e-02
3.499999999999999778e-01,1.776382199214120161e-02
4.000000000000000222e-01,1.960238376103039942e-02
4.500000000000000111e-01,2.199340344882319900e-02
5.000000000000000000e-01,2.441197537392410244e-02


==> figures/data/noise/noise_imu_up1pfac_rot.csv <==
a,b
5.000000000000000278e-02,7.500631360668949532e-02
1.000000000000000056e-01,1.141950702447941390e-01
1.499999999999999944e-01,1.594352670626943691e-01
2.000000000000000111e-01,2.026798159173119618e-01
2.500000000000000000e-01,2.462489918575273551e-01
2.999999999999999889e-01,2.835507110224890215e-01
3.499999999999999778e-01,3.273600286659765213e-01
4.000000000000000222e-01,3.671486573510600593e-01
4.500000000000000111e-01,4.049957616974284580e-01
5.000000000000000000e-01,4.457147663939640680e-01


==> figures/data/noise/noise_imu_up1sift_pos.csv <==
a,b
5.000000000000000278e-02,4.295491167774880166e-03
1.000000000000000056e-01,5.759450241279740271e-03
1.499999999999999944e-01,7.378140180061200371e-03
2.000000000000000111e-01,9.289113937325949380e-03
2.500000000000000000e-01,1.088754129884345057e-02
2.999999999999999889e-01,1.256266882499434967e-02
3.499999999999999778e-01,1.457071599049350116e-02
4.000000000000000222e-01,1.656088407054320116e-02
4.500000000000000111e-01,1.853687783618519769e-02
5.000000000000000000e-01,2.049428832548259860e-02


==> figures/data/noise/noise_imu_up1sift_rot.csv <==
a,b
5.000000000000000278e-02,6.195015508997483988e-02
1.000000000000000056e-01,9.940037272766236165e-02
1.499999999999999944e-01,1.401936021244606367e-01
2.000000000000000111e-01,1.822594454595527491e-01
2.500000000000000000e-01,2.213748307760333156e-01
2.999999999999999889e-01,2.567986314704568951e-01
3.499999999999999778e-01,2.979771990497264156e-01
4.000000000000000222e-01,3.402287396723126522e-01
4.500000000000000111e-01,3.796380021467435362e-01
5.000000000000000000e-01,4.202218933232554909e-01
5.000000000000000000e-01,4.202218933232554909e-01


==> figures/data/noise/noise_imu_up2p_pos.csv <==
a,b
5.000000000000000278e-02,6.562696376449614344e-03
1.000000000000000056e-01,7.856141239859965736e-03
1.499999999999999944e-01,9.473645922527470370e-03
2.000000000000000111e-01,1.095101376232715008e-02
2.500000000000000000e-01,1.244503511563109857e-02
2.999999999999999889e-01,1.418360983885144991e-02
3.499999999999999778e-01,1.563418918135900046e-02
4.000000000000000222e-01,1.764341406951154892e-02
4.500000000000000111e-01,1.973617707598859794e-02
5.000000000000000000e-01,2.146237070976165021e-02


==> figures/data/noise/noise_imu_up2p_rot.csv <==
a,b
5.000000000000000278e-02,1.068220986156709629e-01
1.000000000000000056e-01,1.483038186106692136e-01
1.499999999999999944e-01,1.849554770706377527e-01
2.000000000000000111e-01,2.178200155706641605e-01
2.500000000000000000e-01,2.642711726347390933e-01
2.999999999999999889e-01,3.024648978146385891e-01
3.499999999999999778e-01,3.384279813543391024e-01
4.000000000000000222e-01,3.712942381578180351e-01
4.500000000000000111e-01,4.139989646429464432e-01
5.000000000000000000e-01,4.580498224256776552e-01


==> figures/data/noise/noise_imu_up2pfori_focal.csv <==
a,b
5.000000000000000278e-02,5.075889110395045631e-03
1.000000000000000056e-01,6.249215256033810277e-03
1.499999999999999944e-01,7.249464337865134909e-03
2.000000000000000111e-01,8.367723061030705317e-03
2.500000000000000000e-01,9.700798709464615588e-03
2.999999999999999889e-01,1.076556693047970095e-02
3.499999999999999778e-01,1.248639083398779895e-02
4.000000000000000222e-01,1.336266808710294927e-02
4.500000000000000111e-01,1.464570946368680057e-02
5.000000000000000000e-01,1.551039144789954916e-02


==> figures/data/noise/noise_imu_up2pfori_pos.csv <==
a,b
5.000000000000000278e-02,9.531403944625980659e-03
1.000000000000000056e-01,1.158060937439510038e-02
1.499999999999999944e-01,1.332095250198284987e-02
2.000000000000000111e-01,1.567698647804039933e-02
2.500000000000000000e-01,1.779578093070779965e-02
2.999999999999999889e-01,2.039828978286864838e-02
3.499999999999999778e-01,2.254711788136935097e-02
4.000000000000000222e-01,2.490456380770235054e-02
4.500000000000000111e-01,2.648915090637914832e-02
5.000000000000000000e-01,2.875672245153260143e-02


==> figures/data/noise/noise_imu_up2pfori_rot.csv <==
a,b
5.000000000000000278e-02,1.132695553203074412e-01
1.000000000000000056e-01,1.519640407577763086e-01
1.499999999999999944e-01,1.924116525074854867e-01
2.000000000000000111e-01,2.340451791487066502e-01
2.500000000000000000e-01,2.830776177743428157e-01
2.999999999999999889e-01,3.312684168802088047e-01
3.499999999999999778e-01,3.829331395305092811e-01
4.000000000000000222e-01,4.388109496358194028e-01
4.500000000000000111e-01,4.786098582572865245e-01
5.000000000000000000e-01,5.237260708879740712e-01


==> figures/data/noise/noise_imu_up3pf_focal.csv <==
a,b
5.000000000000000278e-02,1.723585269938569808e-02
1.000000000000000056e-01,1.774603941842370011e-02
1.499999999999999944e-01,1.976761322502030085e-02
2.000000000000000111e-01,2.179831190668089780e-02
2.500000000000000000e-01,2.343668306070499988e-02
2.999999999999999889e-01,2.618032060143134915e-02
3.499999999999999778e-01,2.762300692827934778e-02
4.000000000000000222e-01,2.973515409705924928e-02
4.500000000000000111e-01,3.169701915869449493e-02
5.000000000000000000e-01,3.431295693276174841e-02


==> figures/data/noise/noise_imu_up3pf_pos.csv <==
a,b
5.000000000000000278e-02,2.087026125660629977e-02
1.000000000000000056e-01,2.253336177339194946e-02
1.000000000000000056e-01,2.253336177339194946e-02
1.499999999999999944e-01,2.546471062072389741e-02
2.000000000000000111e-01,2.757999698205244876e-02
2.500000000000000000e-01,3.034018023236090267e-02
2.500000000000000000e-01,3.034018023236090267e-02
2.999999999999999889e-01,3.435327936715765196e-02
3.499999999999999778e-01,3.671468000722699632e-02
4.000000000000000222e-01,3.920521279890085142e-02
4.500000000000000111e-01,4.281862729647324672e-02
5.000000000000000000e-01,4.558921358196095508e-02


==> figures/data/noise/noise_imu_up3pf_rot.csv <==
a,b
5.000000000000000278e-02,3.265540482017250112e-01
1.000000000000000056e-01,3.569675491875303752e-01
1.499999999999999944e-01,3.958185456288879633e-01
2.000000000000000111e-01,4.486182300538665846e-01
2.500000000000000000e-01,4.889258145026063040e-01
2.999999999999999889e-01,5.452908270744817321e-01
2.999999999999999889e-01,5.452908270744817321e-01
3.499999999999999778e-01,5.954775361547779422e-01
4.000000000000000222e-01,6.386042373055328403e-01
4.500000000000000111e-01,6.936222808747166679e-01
5.000000000000000000e-01,7.377668452503701735e-01


==> figures/data/noise/noise_normal_p1ac_pos.csv <==
a,b
1.000000000000000056e-01,6.109737128708615447e-03
2.000000000000000111e-01,9.089414357515904555e-03
2.999999999999999889e-01,1.203586739694609969e-02
4.000000000000000222e-01,1.455608515031599909e-02
5.000000000000000000e-01,1.731933736812744928e-02
5.999999999999999778e-01,2.001245198003365200e-02
5.999999999999999778e-01,2.001245198003365200e-02
6.999999999999999556e-01,2.261092335663020259e-02
8.000000000000000444e-01,2.560258225200870083e-02
9.000000000000000222e-01,2.862119616832565008e-02
1.000000000000000000e+00,3.149609902295959912e-02


==> figures/data/noise/noise_normal_p1ac_rot.csv <==
a,b
1.000000000000000056e-01,1.518493611853129199e-01
2.000000000000000111e-01,2.182489950191796590e-01
2.999999999999999889e-01,2.852598772431894081e-01
4.000000000000000222e-01,3.520707369349284632e-01
5.000000000000000000e-01,4.238115142427649196e-01
5.999999999999999778e-01,4.952927713924533681e-01
6.999999999999999556e-01,5.602464321872532294e-01
8.000000000000000444e-01,6.357188123119046352e-01
9.000000000000000222e-01,7.123454823659910451e-01
1.000000000000000000e+00,7.811534287706303203e-01


==> figures/data/noise/noise_normal_p35pf_focal.csv <==
a,b
1.000000000000000056e-01,5.348034030833595000e-03
2.000000000000000111e-01,5.348034030833595000e-03
2.999999999999999889e-01,5.348034030833595000e-03
4.000000000000000222e-01,5.348034030833595000e-03
5.000000000000000000e-01,5.348034030833595000e-03
5.999999999999999778e-01,5.348034030833595000e-03
6.999999999999999556e-01,5.348034030833595000e-03
8.000000000000000444e-01,5.348034030833595000e-03
9.000000000000000222e-01,5.348034030833595000e-03
1.000000000000000000e+00,5.348034030833595000e-03


==> figures/data/noise/noise_normal_p35pf_pos.csv <==
a,b
1.000000000000000056e-01,1.468983642712724975e-02
2.000000000000000111e-01,1.468983642712724975e-02
2.999999999999999889e-01,1.468983642712724975e-02
4.000000000000000222e-01,1.468983642712724975e-02
5.000000000000000000e-01,1.468983642712724975e-02
5.999999999999999778e-01,1.468983642712724975e-02
6.999999999999999556e-01,1.468983642712724975e-02
8.000000000000000444e-01,1.468983642712724975e-02
9.000000000000000222e-01,1.468983642712724975e-02
1.000000000000000000e+00,1.468983642712724975e-02


==> figures/data/noise/noise_normal_p35pf_rot.csv <==
a,b
1.000000000000000056e-01,3.243070273455148644e-01
2.000000000000000111e-01,3.243070273455148644e-01
2.999999999999999889e-01,3.243070273455148644e-01
4.000000000000000222e-01,3.243070273455148644e-01
5.000000000000000000e-01,3.243070273455148644e-01
5.999999999999999778e-01,3.243070273455148644e-01
6.999999999999999556e-01,3.243070273455148644e-01
8.000000000000000444e-01,3.243070273455148644e-01
9.000000000000000222e-01,3.243070273455148644e-01
1.000000000000000000e+00,3.243070273455148644e-01


==> figures/data/noise/noise_normal_p4pf_focal.csv <==
a,b
1.000000000000000056e-01,7.882579031984714157e-03
2.000000000000000111e-01,7.882579031984714157e-03
2.999999999999999889e-01,7.882579031984714157e-03
4.000000000000000222e-01,7.882579031984714157e-03
5.000000000000000000e-01,7.882579031984714157e-03
5.999999999999999778e-01,7.882579031984714157e-03
6.999999999999999556e-01,7.882579031984714157e-03
8.000000000000000444e-01,7.882579031984714157e-03
9.000000000000000222e-01,7.882579031984714157e-03
1.000000000000000000e+00,7.882579031984714157e-03


==> figures/data/noise/noise_normal_p4pf_pos.csv <==
a,b
1.000000000000000056e-01,2.276164892726140199e-02
2.000000000000000111e-01,2.276164892726140199e-02
2.999999999999999889e-01,2.276164892726140199e-02
4.000000000000000222e-01,2.276164892726140199e-02
5.000000000000000000e-01,2.276164892726140199e-02
5.999999999999999778e-01,2.276164892726140199e-02
6.999999999999999556e-01,2.276164892726140199e-02
8.000000000000000444e-01,2.276164892726140199e-02
9.000000000000000222e-01,2.276164892726140199e-02
1.000000000000000000e+00,2.276164892726140199e-02


==> figures/data/noise/noise_normal_p4pf_rot.csv <==
a,b
1.000000000000000056e-01,4.530072450701295161e-01
2.000000000000000111e-01,4.530072450701295161e-01
2.999999999999999889e-01,4.530072450701295161e-01
4.000000000000000222e-01,4.530072450701295161e-01
5.000000000000000000e-01,4.530072450701295161e-01
5.999999999999999778e-01,4.530072450701295161e-01
6.999999999999999556e-01,4.530072450701295161e-01
8.000000000000000444e-01,4.530072450701295161e-01
9.000000000000000222e-01,4.530072450701295161e-01
1.000000000000000000e+00,4.530072450701295161e-01


==> figures/data/noise/noise_normal_up1pfac_focal.csv <==
a,b
1.000000000000000056e-01,4.758484295954729798e-03
2.000000000000000111e-01,6.742912436395485064e-03
2.999999999999999889e-01,9.081199603276690624e-03
4.000000000000000222e-01,1.089919578504019992e-02
5.000000000000000000e-01,1.281168823617175045e-02
5.999999999999999778e-01,1.492218928702914935e-02
6.999999999999999556e-01,1.677148803504534963e-02
8.000000000000000444e-01,1.910178792727974806e-02
9.000000000000000222e-01,2.102465990741134855e-02
1.000000000000000000e+00,2.322573923864355155e-02


==> figures/data/noise/noise_normal_up1pfac_pos.csv <==
a,b
1.000000000000000056e-01,8.617941786056675102e-03
2.000000000000000111e-01,1.257009083554985057e-02
2.999999999999999889e-01,1.691817093050335119e-02
4.000000000000000222e-01,2.066499493486120137e-02
5.000000000000000000e-01,2.457344604836474850e-02
5.999999999999999778e-01,2.847373909687279936e-02
6.999999999999999556e-01,3.244904062202484674e-02
8.000000000000000444e-01,3.631331257472705104e-02
9.000000000000000222e-01,4.009800349826714988e-02
1.000000000000000000e+00,4.457470020346669670e-02


==> figures/data/noise/noise_normal_up1pfac_rot.csv <==
a,b
1.000000000000000056e-01,9.878675323019091292e-02
2.000000000000000111e-01,1.470864470766201637e-01
2.999999999999999889e-01,1.987684816826063849e-01
4.000000000000000222e-01,2.420439688564857139e-01
5.000000000000000000e-01,2.921597237496957877e-01
5.999999999999999778e-01,3.380966254731941900e-01
6.999999999999999556e-01,3.888978079811494237e-01
8.000000000000000444e-01,4.348278125188657639e-01
9.000000000000000222e-01,4.842450741059595165e-01
1.000000000000000000e+00,5.449677441251258303e-01


==> figures/data/noise/noise_normal_up1sift_pos.csv <==
a,b
1.000000000000000056e-01,6.057855856880114617e-03
2.000000000000000111e-01,8.464295288150165339e-03
2.999999999999999889e-01,1.093130844776495081e-02
4.000000000000000222e-01,1.371074992946974894e-02
5.000000000000000000e-01,1.617876487570014954e-02
5.999999999999999778e-01,1.860652803434614810e-02
6.999999999999999556e-01,2.107522882375480189e-02
8.000000000000000444e-01,2.394194888951860223e-02
9.000000000000000222e-01,2.672369655523380155e-02
1.000000000000000000e+00,2.939458272773315048e-02


==> figures/data/noise/noise_normal_up1sift_rot.csv <==
a,b
1.000000000000000056e-01,8.905632004063608609e-02
2.000000000000000111e-01,1.304283590259777137e-01
2.999999999999999889e-01,1.688586603771535799e-01
4.000000000000000222e-01,2.056585747485009108e-01
5.000000000000000000e-01,2.470019255165054328e-01
5.999999999999999778e-01,2.840242739905897706e-01
6.999999999999999556e-01,3.173244210842400825e-01
8.000000000000000444e-01,3.611057352224686379e-01
9.000000000000000222e-01,3.974424804994536875e-01
1.000000000000000000e+00,4.449030811598932988e-01


==> figures/data/noise/noise_normal_up2p_pos.csv <==
a,b
1.000000000000000056e-01,6.447185869903950331e-03
2.000000000000000111e-01,6.447185869903950331e-03
2.999999999999999889e-01,6.447185869903950331e-03
4.000000000000000222e-01,6.447185869903950331e-03
5.000000000000000000e-01,6.447185869903950331e-03
5.999999999999999778e-01,6.447185869903950331e-03
6.999999999999999556e-01,6.447185869903950331e-03
8.000000000000000444e-01,6.447185869903950331e-03
9.000000000000000222e-01,6.447185869903950331e-03
1.000000000000000000e+00,6.447185869903950331e-03


==> figures/data/noise/noise_normal_up2p_rot.csv <==
a,b
1.000000000000000056e-01,9.031408558271367126e-02
2.000000000000000111e-01,9.031408558271367126e-02
2.999999999999999889e-01,9.031408558271367126e-02
4.000000000000000222e-01,9.031408558271367126e-02
5.000000000000000000e-01,9.031408558271367126e-02
5.999999999999999778e-01,9.031408558271367126e-02
6.999999999999999556e-01,9.031408558271367126e-02
8.000000000000000444e-01,9.031408558271367126e-02
9.000000000000000222e-01,9.031408558271367126e-02
1.000000000000000000e+00,9.031408558271367126e-02


==> figures/data/noise/noise_normal_up2pfori_focal.csv <==
a,b
1.000000000000000056e-01,5.448391906384120013e-03
2.000000000000000111e-01,7.736567056850674959e-03
2.999999999999999889e-01,9.607177488088534598e-03
4.000000000000000222e-01,1.166149881403919994e-02
5.000000000000000000e-01,1.382957837259750009e-02
5.999999999999999778e-01,1.522679480173359974e-02
6.999999999999999556e-01,1.749543788842424993e-02
8.000000000000000444e-01,1.897424008464709821e-02
9.000000000000000222e-01,2.166452295326330019e-02
1.000000000000000000e+00,2.293124094407020253e-02


==> figures/data/noise/noise_normal_up2pfori_pos.csv <==
a,b
1.000000000000000056e-01,9.417849844056429623e-03
2.000000000000000111e-01,1.209930630750415126e-02
2.999999999999999889e-01,1.417260427293219952e-02
4.000000000000000222e-01,1.640594486591360340e-02
5.000000000000000000e-01,1.846198172110045249e-02
5.999999999999999778e-01,2.079571805698780113e-02
6.999999999999999556e-01,2.295208884563619892e-02
8.000000000000000444e-01,2.536721977676190121e-02
9.000000000000000222e-01,2.765898106858090053e-02
1.000000000000000000e+00,2.941351325333610087e-02


==> figures/data/noise/noise_normal_up2pfori_rot.csv <==
a,b
1.000000000000000056e-01,1.242785838952693428e-01
2.000000000000000111e-01,1.662831114563834700e-01
2.999999999999999889e-01,1.998979517469234302e-01
4.000000000000000222e-01,2.322493432961246496e-01
5.000000000000000000e-01,2.750831464753651368e-01
5.999999999999999778e-01,2.913816676535724848e-01
6.999999999999999556e-01,3.223258099218718753e-01
8.000000000000000444e-01,3.479537190267871227e-01
9.000000000000000222e-01,3.851847466203432990e-01
1.000000000000000000e+00,4.178129116474781912e-01


==> figures/data/noise/noise_normal_up3pf_focal.csv <==
a,b
1.000000000000000056e-01,1.745235306057559693e-02
1.000000000000000056e-01,1.745235306057559693e-02
2.000000000000000111e-01,1.745235306057559693e-02
2.999999999999999889e-01,1.745235306057559693e-02
4.000000000000000222e-01,1.745235306057559693e-02
4.000000000000000222e-01,1.745235306057559693e-02
5.000000000000000000e-01,1.745235306057559693e-02
5.999999999999999778e-01,1.745235306057559693e-02
6.999999999999999556e-01,1.745235306057559693e-02
8.000000000000000444e-01,1.745235306057559693e-02
9.000000000000000222e-01,1.745235306057559693e-02
1.000000000000000000e+00,1.745235306057559693e-02


==> figures/data/noise/noise_normal_up3pf_pos.csv <==
a,b
1.000000000000000056e-01,1.997647178261455214e-02
2.000000000000000111e-01,1.997647178261455214e-02
2.000000000000000111e-01,1.997647178261455214e-02
2.999999999999999889e-01,1.997647178261455214e-02
4.000000000000000222e-01,1.997647178261455214e-02
5.000000000000000000e-01,1.997647178261455214e-02
5.000000000000000000e-01,1.997647178261455214e-02
5.999999999999999778e-01,1.997647178261455214e-02
6.999999999999999556e-01,1.997647178261455214e-02
8.000000000000000444e-01,1.997647178261455214e-02
9.000000000000000222e-01,1.997647178261455214e-02
9.000000000000000222e-01,1.997647178261455214e-02
1.000000000000000000e+00,1.997647178261455214e-02


==> figures/data/noise/noise_normal_up3pf_rot.csv <==
a,b
1.000000000000000056e-01,3.389273872950142596e-01
2.000000000000000111e-01,3.389273872950142596e-01
2.000000000000000111e-01,3.389273872950142596e-01
2.999999999999999889e-01,3.389273872950142596e-01
4.000000000000000222e-01,3.389273872950142596e-01
5.000000000000000000e-01,3.389273872950142596e-01
5.999999999999999778e-01,3.389273872950142596e-01
6.999999999999999556e-01,3.389273872950142596e-01
8.000000000000000444e-01,3.389273872950142596e-01
8.000000000000000444e-01,3.389273872950142596e-01
9.000000000000000222e-01,3.389273872950142596e-01
1.000000000000000000e+00,3.389273872950142596e-01


==> figures/data/noise/noise_pnt_p1ac_pos.csv <==
a,b
2.000000000000000111e-01,4.809631833597729990e-04
4.000000000000000222e-01,9.620539199121714343e-04
5.999999999999999778e-01,1.443272202240234977e-03
8.000000000000000444e-01,1.924618023598174965e-03
1.000000000000000000e+00,2.406016627850250059e-03
1.199999999999999956e+00,2.886789304234374954e-03
1.399999999999999911e+00,3.367428345178849914e-03
1.600000000000000089e+00,3.847926750518189908e-03
1.800000000000000044e+00,4.328290953802525071e-03
2.000000000000000000e+00,4.808501689886764650e-03


==> figures/data/noise/noise_pnt_p1ac_rot.csv <==
a,b
2.000000000000000111e-01,1.277141231081711098e-02
4.000000000000000222e-01,2.554442471868052789e-02
5.999999999999999778e-01,3.831763855571600902e-02
8.000000000000000444e-01,5.109152954928707774e-02
1.000000000000000000e+00,6.386219092028437572e-02
1.199999999999999956e+00,7.663034247127774312e-02
1.399999999999999911e+00,8.939707728363188721e-02
1.600000000000000089e+00,1.021623992271707415e-01
1.800000000000000044e+00,1.149263129559176672e-01
2.000000000000000000e+00,1.276888228394054414e-01


==> figures/data/noise/noise_pnt_p35pf_focal.csv <==
a,b
2.000000000000000111e-01,8.916291895184865271e-04
4.000000000000000222e-01,1.774968296193570137e-03
5.999999999999999778e-01,2.609184192028689894e-03
8.000000000000000444e-01,3.521269747420610260e-03
1.000000000000000000e+00,4.312924964429579698e-03
1.199999999999999956e+00,5.164351726923969987e-03
1.399999999999999911e+00,6.039133706027594375e-03
1.600000000000000089e+00,6.834459724098490563e-03
1.800000000000000044e+00,7.830303949459750668e-03
2.000000000000000000e+00,8.604201597989469263e-03


==> figures/data/noise/noise_pnt_p35pf_pos.csv <==
a,b
2.000000000000000111e-01,2.255584701265415243e-03
4.000000000000000222e-01,4.483860212368014769e-03
5.999999999999999778e-01,6.589604129062650098e-03
8.000000000000000444e-01,8.773802126131061141e-03
1.000000000000000000e+00,1.094948449397569953e-02
1.199999999999999956e+00,1.315366136874020035e-02
1.399999999999999911e+00,1.528661081458644946e-02
1.600000000000000089e+00,1.745484072348429949e-02
1.800000000000000044e+00,1.971492967852449957e-02
2.000000000000000000e+00,2.181020871201709913e-02


==> figures/data/noise/noise_pnt_p35pf_rot.csv <==
a,b
2.000000000000000111e-01,5.015347240729593065e-02
4.000000000000000222e-01,1.003559329329387073e-01
5.999999999999999778e-01,1.487064884472469872e-01
8.000000000000000444e-01,1.980201400478402707e-01
1.000000000000000000e+00,2.451389702322499808e-01
1.199999999999999956e+00,2.905734743330513625e-01
1.399999999999999911e+00,3.394856782578858367e-01
1.600000000000000089e+00,3.919673544638095919e-01
1.800000000000000044e+00,4.408718744641875742e-01
2.000000000000000000e+00,4.890499388116329449e-01


==> figures/data/noise/noise_pnt_p4pf_focal.csv <==
a,b
2.000000000000000111e-01,1.381083989952180090e-03
4.000000000000000222e-01,2.766431439237885398e-03
5.999999999999999778e-01,4.159660496525569712e-03
5.999999999999999778e-01,4.159660496525569712e-03
8.000000000000000444e-01,5.540424441721245041e-03
1.000000000000000000e+00,7.092949934214089203e-03
1.199999999999999956e+00,8.520355737229165158e-03
1.399999999999999911e+00,1.005588538348735003e-02
1.600000000000000089e+00,1.171965296507419992e-02
1.800000000000000044e+00,1.324097798690395018e-02
2.000000000000000000e+00,1.470139463164350097e-02


==> figures/data/noise/noise_pnt_p4pf_pos.csv <==
a,b
2.000000000000000111e-01,3.464077133858914706e-03
4.000000000000000222e-01,6.914205431818004621e-03
5.999999999999999778e-01,1.030976906267114940e-02
8.000000000000000444e-01,1.378399294041940046e-02
1.000000000000000000e+00,1.721597809657720093e-02
1.199999999999999956e+00,2.081469237960060018e-02
1.399999999999999911e+00,2.423928663998334981e-02
1.600000000000000089e+00,2.766218434136590021e-02
1.800000000000000044e+00,3.119524472737780080e-02
2.000000000000000000e+00,3.473595648307645223e-02


==> figures/data/noise/noise_pnt_p4pf_rot.csv <==
a,b
2.000000000000000111e-01,7.901096050542846805e-02
4.000000000000000222e-01,1.583430743815900377e-01
5.999999999999999778e-01,2.385359985360742952e-01
8.000000000000000444e-01,3.187535719478613028e-01
1.000000000000000000e+00,3.989189780794461515e-01
1.199999999999999956e+00,4.778982638056377130e-01
1.399999999999999911e+00,5.606496452686531295e-01
1.600000000000000089e+00,6.411173371572989055e-01
1.800000000000000044e+00,7.221800685908746908e-01
2.000000000000000000e+00,8.101866684954003306e-01


==> figures/data/noise/noise_pnt_up1pfac_focal.csv <==
a,b
2.000000000000000111e-01,3.059058255231569736e-04
4.000000000000000222e-01,6.118629655950835093e-04
5.999999999999999778e-01,9.178714492235105033e-04
8.000000000000000444e-01,1.223931305450605064e-03
1.000000000000000000e+00,1.530042563362814852e-03
1.199999999999999956e+00,1.836205252082665114e-03
1.399999999999999911e+00,2.142419400779440024e-03
1.600000000000000089e+00,2.448685038661579938e-03
1.800000000000000044e+00,2.754901809400080084e-03
2.000000000000000000e+00,3.061627786811354709e-03


==> figures/data/noise/noise_pnt_up1pfac_pos.csv <==
a,b
2.000000000000000111e-01,6.300563986606825227e-04
4.000000000000000222e-01,1.260324583953775042e-03
5.999999999999999778e-01,1.890804659577990151e-03
8.000000000000000444e-01,2.521496729035399998e-03
1.000000000000000000e+00,3.152400896015560006e-03
1.199999999999999956e+00,3.783517264021695262e-03
1.399999999999999911e+00,4.414845937135409779e-03
1.600000000000000089e+00,5.046387019080405059e-03
1.800000000000000044e+00,5.693306482458200535e-03
2.000000000000000000e+00,6.345615050105730091e-03


==> figures/data/noise/noise_pnt_up1pfac_rot.csv <==
a,b
2.000000000000000111e-01,6.182756220095690994e-03
4.000000000000000222e-01,1.236799926890426796e-02
5.999999999999999778e-01,1.855573126296225159e-02
8.000000000000000444e-01,2.474595439644004802e-02
1.000000000000000000e+00,3.093867080160470767e-02
1.199999999999999956e+00,3.713388263366818043e-02
1.399999999999999911e+00,4.333159205402059566e-02
1.600000000000000089e+00,4.953180122572502231e-02
1.800000000000000044e+00,5.573451233037896024e-02
2.000000000000000000e+00,6.241727633921100721e-02


==> figures/data/noise/noise_pnt_up1sift_pos.csv <==
a,b
2.000000000000000111e-01,5.188036041870130012e-04
4.000000000000000222e-01,1.037836199085724999e-03
5.999999999999999778e-01,1.557097673708159914e-03
8.000000000000000444e-01,2.076587916652939715e-03
1.000000000000000000e+00,2.596306816093609839e-03
1.199999999999999956e+00,3.116086759392879858e-03
1.399999999999999911e+00,3.634385184306144958e-03
1.600000000000000089e+00,4.152385183046365148e-03
1.800000000000000044e+00,4.670087282488444812e-03
2.000000000000000000e+00,5.187492011387410257e-03


==> figures/data/noise/noise_pnt_up1sift_rot.csv <==
a,b
2.000000000000000111e-01,5.622803441021971549e-03
4.000000000000000222e-01,1.124865355538250469e-02
5.999999999999999778e-01,1.687755754712962769e-02
8.000000000000000444e-01,2.250952264354854487e-02
1.000000000000000000e+00,2.814455609343479575e-02
1.199999999999999956e+00,3.378266516724582474e-02
1.399999999999999911e+00,3.942385715709158939e-02
1.600000000000000089e+00,4.506734948577378885e-02
1.800000000000000044e+00,5.070137584024186905e-02
2.000000000000000000e+00,5.633553758987086546e-02


==> figures/data/noise/noise_pnt_up2p_pos.csv <==
a,b
2.000000000000000111e-01,1.111629802060790009e-03
4.000000000000000222e-01,2.222910318430889980e-03
5.999999999999999778e-01,3.333842148643419677e-03
8.000000000000000444e-01,4.444425890896505117e-03
1.000000000000000000e+00,5.554662142083529978e-03
1.199999999999999956e+00,6.664551497774235354e-03
1.399999999999999911e+00,7.774094552226334595e-03
1.600000000000000089e+00,8.883291898386044133e-03
1.800000000000000044e+00,9.992144127896503830e-03
2.000000000000000000e+00,1.109481031506080045e-02


==> figures/data/noise/noise_pnt_up2p_rot.csv <==
a,b
2.000000000000000111e-01,1.529386976857927301e-02
4.000000000000000222e-01,3.057524887290173979e-02
5.999999999999999778e-01,4.584417198853116271e-02
8.000000000000000444e-01,6.110067372109968115e-02
1.000000000000000000e+00,7.634478860643476028e-02
1.199999999999999956e+00,9.157655111044703256e-02
1.399999999999999911e+00,1.069295673822708154e-01
1.600000000000000089e+00,1.225436549613206499e-01
1.800000000000000044e+00,1.378593189145999875e-01
2.000000000000000000e+00,1.531745094037403332e-01


==> figures/data/noise/noise_pnt_up2pfori_focal.csv <==
a,b
2.000000000000000111e-01,5.766906832175035507e-04
4.000000000000000222e-01,1.157679917868399992e-03
5.999999999999999778e-01,1.739249644055989967e-03
8.000000000000000444e-01,2.318833315478225320e-03
1.000000000000000000e+00,2.898334059195910133e-03
1.199999999999999956e+00,3.457651310761474667e-03
1.399999999999999911e+00,4.039630826959805104e-03
1.600000000000000089e+00,4.636339786698554996e-03
1.800000000000000044e+00,5.265961273025445560e-03
2.000000000000000000e+00,5.862556835387085566e-03


==> figures/data/noise/noise_pnt_up2pfori_pos.csv <==
a,b
2.000000000000000111e-01,1.385861851027030047e-03
4.000000000000000222e-01,2.772326684726145012e-03
5.999999999999999778e-01,4.158155589285870285e-03
8.000000000000000444e-01,5.543765802174260154e-03
1.000000000000000000e+00,6.929160538683845107e-03
1.199999999999999956e+00,8.314343026605929346e-03
1.399999999999999911e+00,9.699316506746165356e-03
1.600000000000000089e+00,1.108408423320944927e-02
1.800000000000000044e+00,1.251169764373554968e-02
2.000000000000000000e+00,1.395912457000189968e-02


==> figures/data/noise/noise_pnt_up2pfori_rot.csv <==
a,b
2.000000000000000111e-01,1.328230355009128554e-02
4.000000000000000222e-01,2.656475272095931359e-02
5.999999999999999778e-01,3.984751022429801337e-02
8.000000000000000444e-01,5.269001310783000269e-02
1.000000000000000000e+00,6.583662035786089217e-02
1.199999999999999956e+00,7.897311595610832791e-02
1.399999999999999911e+00,9.209962306276767152e-02
1.600000000000000089e+00,1.052162647270465518e-01
1.800000000000000044e+00,1.189436296722378994e-01
2.000000000000000000e+00,1.323850429122846450e-01


==> figures/data/noise/noise_pnt_up3pf_focal.csv <==
a,b
2.000000000000000111e-01,2.810400659536245287e-03
4.000000000000000222e-01,5.570853551270359832e-03
5.999999999999999778e-01,8.405011059140064800e-03
8.000000000000000444e-01,1.122834814685704993e-02
1.000000000000000000e+00,1.405007022410894972e-02
1.199999999999999956e+00,1.687776157288740225e-02
1.399999999999999911e+00,1.968397641191695080e-02
1.600000000000000089e+00,2.248345990552479828e-02
1.800000000000000044e+00,2.527988320523735094e-02
2.000000000000000000e+00,2.794413058769115027e-02


==> figures/data/noise/noise_pnt_up3pf_pos.csv <==
a,b
2.000000000000000111e-01,3.341885393357804830e-03
4.000000000000000222e-01,6.668788237305740309e-03
4.000000000000000222e-01,6.668788237305740309e-03
5.999999999999999778e-01,1.000600712899188394e-02
8.000000000000000444e-01,1.336824995166525053e-02
8.000000000000000444e-01,1.336824995166525053e-02
1.000000000000000000e+00,1.667755572877140102e-02
1.199999999999999956e+00,1.998549634244699974e-02
1.399999999999999911e+00,2.329083574873865026e-02
1.600000000000000089e+00,2.665054507677484807e-02
1.800000000000000044e+00,2.993231595391879912e-02
1.800000000000000044e+00,2.993231595391879912e-02
2.000000000000000000e+00,3.321213331728870011e-02


==> figures/data/noise/noise_pnt_up3pf_rot.csv <==
a,b
2.000000000000000111e-01,5.428235597541380963e-02
4.000000000000000222e-01,1.086101953687786809e-01
5.999999999999999778e-01,1.628559683582327111e-01
5.999999999999999778e-01,1.628559683582327111e-01
5.999999999999999778e-01,1.628559683582327111e-01
8.000000000000000444e-01,2.171056347929072872e-01
1.000000000000000000e+00,2.712325465336222208e-01
1.199999999999999956e+00,3.250480861764120100e-01
1.399999999999999911e+00,3.769634707255682948e-01
1.600000000000000089e+00,4.299990168019030556e-01
1.800000000000000044e+00,4.840449607396319354e-01
2.000000000000000000e+00,5.376160654389562366e-01


==> figures/data/noise_imu_backup/noise_imu_p1ac_pos.csv <==
a,b
5.000000000000000278e-02,5.512810075510469338e-03
1.000000000000000056e-01,5.512810075510469338e-03
1.499999999999999944e-01,5.512810075510469338e-03
2.000000000000000111e-01,5.512810075510469338e-03
2.500000000000000000e-01,5.512810075510469338e-03
2.999999999999999889e-01,5.512810075510469338e-03
3.499999999999999778e-01,5.512810075510469338e-03
4.000000000000000222e-01,5.512810075510469338e-03
4.500000000000000111e-01,5.512810075510469338e-03
5.000000000000000000e-01,5.512810075510469338e-03


==> figures/data/noise_imu_backup/noise_imu_p1ac_rot.csv <==
a,b
5.000000000000000278e-02,1.544372945881421211e-01
1.000000000000000056e-01,1.544372945881421211e-01
1.499999999999999944e-01,1.544372945881421211e-01
2.000000000000000111e-01,1.544372945881421211e-01
2.500000000000000000e-01,1.544372945881421211e-01
2.999999999999999889e-01,1.544372945881421211e-01
3.499999999999999778e-01,1.544372945881421211e-01
4.000000000000000222e-01,1.544372945881421211e-01
4.500000000000000111e-01,1.544372945881421211e-01
5.000000000000000000e-01,1.544372945881421211e-01


==> figures/data/noise_imu_backup/noise_imu_p35pf_focal.csv <==
a,b
5.000000000000000278e-02,8.193489439374134278e-03
1.000000000000000056e-01,8.193489439374134278e-03
1.499999999999999944e-01,8.193489439374134278e-03
2.000000000000000111e-01,8.193489439374134278e-03
2.500000000000000000e-01,8.193489439374134278e-03
2.999999999999999889e-01,8.193489439374134278e-03
3.499999999999999778e-01,8.193489439374134278e-03
4.000000000000000222e-01,8.193489439374134278e-03
4.500000000000000111e-01,8.193489439374134278e-03
5.000000000000000000e-01,8.193489439374134278e-03


==> figures/data/noise_imu_backup/noise_imu_p35pf_pos.csv <==
a,b
5.000000000000000278e-02,1.937549443650975201e-02
1.000000000000000056e-01,1.937549443650975201e-02
1.499999999999999944e-01,1.937549443650975201e-02
2.000000000000000111e-01,1.937549443650975201e-02
2.500000000000000000e-01,1.937549443650975201e-02
2.999999999999999889e-01,1.937549443650975201e-02
3.499999999999999778e-01,1.937549443650975201e-02
4.000000000000000222e-01,1.937549443650975201e-02
4.500000000000000111e-01,1.937549443650975201e-02
5.000000000000000000e-01,1.937549443650975201e-02


==> figures/data/noise_imu_backup/noise_imu_p35pf_rot.csv <==
a,b
5.000000000000000278e-02,4.680487233857593132e-01
1.000000000000000056e-01,4.680487233857593132e-01
1.499999999999999944e-01,4.680487233857593132e-01
2.000000000000000111e-01,4.680487233857593132e-01
2.500000000000000000e-01,4.680487233857593132e-01
2.999999999999999889e-01,4.680487233857593132e-01
3.499999999999999778e-01,4.680487233857593132e-01
4.000000000000000222e-01,4.680487233857593132e-01
4.500000000000000111e-01,4.680487233857593132e-01
5.000000000000000000e-01,4.680487233857593132e-01


==> figures/data/noise_imu_backup/noise_imu_p4pf_focal.csv <==
a,b
5.000000000000000278e-02,1.162146686468150045e-02
1.000000000000000056e-01,1.162146686468150045e-02
1.499999999999999944e-01,1.162146686468150045e-02
2.000000000000000111e-01,1.162146686468150045e-02
2.500000000000000000e-01,1.162146686468150045e-02
2.999999999999999889e-01,1.162146686468150045e-02
3.499999999999999778e-01,1.162146686468150045e-02
4.000000000000000222e-01,1.162146686468150045e-02
4.500000000000000111e-01,1.162146686468150045e-02
5.000000000000000000e-01,1.162146686468150045e-02


==> figures/data/noise_imu_backup/noise_imu_p4pf_pos.csv <==
a,b
5.000000000000000278e-02,3.252199505227344745e-02
1.000000000000000056e-01,3.252199505227344745e-02
1.499999999999999944e-01,3.252199505227344745e-02
2.000000000000000111e-01,3.252199505227344745e-02
2.500000000000000000e-01,3.252199505227344745e-02
2.999999999999999889e-01,3.252199505227344745e-02
3.499999999999999778e-01,3.252199505227344745e-02
4.000000000000000222e-01,3.252199505227344745e-02
4.500000000000000111e-01,3.252199505227344745e-02
5.000000000000000000e-01,3.252199505227344745e-02


==> figures/data/noise_imu_backup/noise_imu_p4pf_rot.csv <==
a,b
5.000000000000000278e-02,6.842966394924923090e-01
1.000000000000000056e-01,6.842966394924923090e-01
1.499999999999999944e-01,6.842966394924923090e-01
2.000000000000000111e-01,6.842966394924923090e-01
2.500000000000000000e-01,6.842966394924923090e-01
2.999999999999999889e-01,6.842966394924923090e-01
3.499999999999999778e-01,6.842966394924923090e-01
4.000000000000000222e-01,6.842966394924923090e-01
4.500000000000000111e-01,6.842966394924923090e-01
5.000000000000000000e-01,6.842966394924923090e-01


==> figures/data/noise_imu_backup/noise_imu_up1pfac_focal.csv <==
a,b
5.000000000000000278e-02,3.833272842438974898e-03
1.000000000000000056e-01,4.928558287692794485e-03
1.499999999999999944e-01,6.058206657077959759e-03
2.000000000000000111e-01,6.879728206366735217e-03
2.500000000000000000e-01,7.935171750487980333e-03
2.999999999999999889e-01,8.841976458661165994e-03
3.499999999999999778e-01,9.801612216720979182e-03
4.000000000000000222e-01,1.066791168519379968e-02
4.500000000000000111e-01,1.172018740599085028e-02
5.000000000000000000e-01,1.262867392561449996e-02


==> figures/data/noise_imu_backup/noise_imu_up1pfac_pos.csv <==
a,b
5.000000000000000278e-02,7.788225829596954683e-03
1.000000000000000056e-01,9.987492411201899511e-03
1.499999999999999944e-01,1.186260124654315087e-02
2.000000000000000111e-01,1.361545513808574970e-02
2.500000000000000000e-01,1.573202227036624851e-02
2.999999999999999889e-01,1.852768937140635008e-02
3.499999999999999778e-01,2.072483554832404984e-02
4.000000000000000222e-01,2.282106742567750063e-02
4.500000000000000111e-01,2.561705266577874937e-02
5.000000000000000000e-01,2.702142944867319888e-02


==> figures/data/noise_imu_backup/noise_imu_up1pfac_rot.csv <==
a,b
5.000000000000000278e-02,8.902068415113105482e-02
1.000000000000000056e-01,1.374726175788776317e-01
1.499999999999999944e-01,1.762917422443809334e-01
2.000000000000000111e-01,2.196135211133554144e-01
2.500000000000000000e-01,2.648853796088481705e-01
2.999999999999999889e-01,3.088153201324850272e-01
3.499999999999999778e-01,3.530218556132527219e-01
4.000000000000000222e-01,4.022224015910259021e-01
4.500000000000000111e-01,4.503105477849834726e-01
5.000000000000000000e-01,4.929703870473416960e-01


==> figures/data/noise_imu_backup/noise_imu_up1sift_pos.csv <==
a,b
5.000000000000000278e-02,6.217870596830965199e-03
1.000000000000000056e-01,7.753213877390094724e-03
1.499999999999999944e-01,9.504043118434151588e-03
2.000000000000000111e-01,1.085887371756755031e-02
2.500000000000000000e-01,1.241770332991555016e-02
2.999999999999999889e-01,1.432856864837864924e-02
3.499999999999999778e-01,1.637711579608075105e-02
4.000000000000000222e-01,1.820206858587060036e-02
4.500000000000000111e-01,1.996620388337435117e-02
5.000000000000000000e-01,2.188185744955009962e-02


==> figures/data/noise_imu_backup/noise_imu_up1sift_rot.csv <==
a,b
5.000000000000000278e-02,8.930569472231214556e-02
5.000000000000000278e-02,8.930569472231214556e-02
1.000000000000000056e-01,1.281757360978321714e-01
1.499999999999999944e-01,1.634885017312218136e-01
2.000000000000000111e-01,2.003766796917944848e-01
2.500000000000000000e-01,2.392959905902404816e-01
2.999999999999999889e-01,2.754845322591428225e-01
3.499999999999999778e-01,3.141413369265653732e-01
4.000000000000000222e-01,3.525565455148125804e-01
4.500000000000000111e-01,3.917774838164109208e-01
5.000000000000000000e-01,4.275958083699754608e-01


==> figures/data/noise_imu_backup/noise_imu_up2p_pos.csv <==
a,b
5.000000000000000278e-02,1.056625971764344959e-02
1.000000000000000056e-01,1.158810220861260058e-02
1.499999999999999944e-01,1.319119934850414982e-02
2.000000000000000111e-01,1.401914043578720084e-02
2.500000000000000000e-01,1.620491668242995259e-02
2.999999999999999889e-01,1.737342099997619960e-02
3.499999999999999778e-01,1.928444049527784990e-02
4.000000000000000222e-01,2.080713143280414970e-02
4.500000000000000111e-01,2.233550497139030061e-02
5.000000000000000000e-01,2.414591024853434895e-02


==> figures/data/noise_imu_backup/noise_imu_up2p_rot.csv <==
a,b
5.000000000000000278e-02,1.677317089323428212e-01
1.000000000000000056e-01,1.949486638646955039e-01
1.499999999999999944e-01,2.303620887822667718e-01
2.000000000000000111e-01,2.656089821892850256e-01
2.500000000000000000e-01,3.088374718446793565e-01
2.999999999999999889e-01,3.469422617490219851e-01
3.499999999999999778e-01,3.938318193444357851e-01
4.000000000000000222e-01,4.335971349635777683e-01
4.500000000000000111e-01,4.728443007235532680e-01
5.000000000000000000e-01,5.086736308140760165e-01


==> figures/data/noise_imu_backup/noise_imu_up2pfori_focal.csv <==
a,b
5.000000000000000278e-02,7.174151825686509755e-03
1.000000000000000056e-01,8.119690371391853623e-03
1.499999999999999944e-01,9.395095504954084631e-03
2.000000000000000111e-01,1.077847176974324958e-02
2.500000000000000000e-01,1.258086827550350048e-02
2.999999999999999889e-01,1.380059163039869946e-02
3.499999999999999778e-01,1.526363510926619961e-02
4.000000000000000222e-01,1.690036613264794818e-02
4.500000000000000111e-01,1.825566699651325064e-02
5.000000000000000000e-01,1.942189862568464986e-02


==> figures/data/noise_imu_backup/noise_imu_up2pfori_pos.csv <==
a,b
5.000000000000000278e-02,1.388195669786710003e-02
1.000000000000000056e-01,1.567290638583090229e-02
1.499999999999999944e-01,1.807209422152160003e-02
2.000000000000000111e-01,1.981315194535050034e-02
2.500000000000000000e-01,2.202095865062849919e-02
2.999999999999999889e-01,2.432586389060219928e-02
3.499999999999999778e-01,2.701914706170639724e-02
4.000000000000000222e-01,2.937867686249165042e-02
4.500000000000000111e-01,3.178776218245629726e-02
5.000000000000000000e-01,3.437479743449010222e-02


==> figures/data/noise_imu_backup/noise_imu_up2pfori_rot.csv <==
a,b
5.000000000000000278e-02,1.638386528010991050e-01
1.000000000000000056e-01,1.917846338141157292e-01
1.499999999999999944e-01,2.375335993708409255e-01
2.000000000000000111e-01,2.870462725699166606e-01
2.500000000000000000e-01,3.371429727149391486e-01
2.999999999999999889e-01,3.889074841507633717e-01
3.499999999999999778e-01,4.400976210851484938e-01
4.000000000000000222e-01,4.891889971628100575e-01
4.500000000000000111e-01,5.422440575346045843e-01
5.000000000000000000e-01,5.804229684471056139e-01


==> figures/data/noise_point_backup/noise_pnt_p1ac_pos.csv <==
a,b
2.000000000000000111e-01,8.677581833214095342e-04
4.000000000000000222e-01,1.735787447922040091e-03
5.999999999999999778e-01,2.604087728773310084e-03
8.000000000000000444e-01,3.472658944071079987e-03
1.000000000000000000e+00,4.341501016683225328e-03
1.199999999999999956e+00,5.210613869060604954e-03
1.399999999999999911e+00,6.079997440695435185e-03
1.600000000000000089e+00,6.949651621625264550e-03
1.800000000000000044e+00,7.819576347651230677e-03
2.000000000000000000e+00,8.689771539606490347e-03


==> figures/data/noise_point_backup/noise_pnt_p1ac_rot.csv <==
a,b
2.000000000000000111e-01,2.362548021802995252e-02
4.000000000000000222e-01,4.726774172446104177e-02
4.000000000000000222e-01,4.726774172446104177e-02
5.999999999999999778e-01,7.093544256815317861e-02
8.000000000000000444e-01,9.460264642672415458e-02
1.000000000000000000e+00,1.182953085428246204e-01
1.199999999999999956e+00,1.420047897877536047e-01
1.399999999999999911e+00,1.657310996293396010e-01
1.600000000000000089e+00,1.894742475385660929e-01
1.800000000000000044e+00,2.132342429890661806e-01
2.000000000000000000e+00,2.370110954582602403e-01


==> figures/data/noise_point_backup/noise_pnt_p35pf_focal.csv <==
a,b
2.000000000000000111e-01,1.371545677558075023e-03
4.000000000000000222e-01,2.739730490106495001e-03
5.999999999999999778e-01,4.107353716510929800e-03
8.000000000000000444e-01,5.517713897897565806e-03
1.000000000000000000e+00,6.961769590783790408e-03
1.199999999999999956e+00,8.491014466569029792e-03
1.399999999999999911e+00,1.005873408427947549e-02
1.600000000000000089e+00,1.150133774435669991e-02
1.800000000000000044e+00,1.293484853050049996e-02
2.000000000000000000e+00,1.409883446377895033e-02


==> figures/data/noise_point_backup/noise_pnt_p35pf_pos.csv <==
a,b
2.000000000000000111e-01,3.764919420214385241e-03
4.000000000000000222e-01,7.475525911179030022e-03
5.999999999999999778e-01,1.145369352865810084e-02
8.000000000000000444e-01,1.529711952219720006e-02
1.000000000000000000e+00,1.937018916020965056e-02
1.199999999999999956e+00,2.329652496679649951e-02
1.399999999999999911e+00,2.768576114628865104e-02
1.600000000000000089e+00,3.189889325615455351e-02
1.800000000000000044e+00,3.581672556358399956e-02
2.000000000000000000e+00,3.981544517611849965e-02


==> figures/data/noise_point_backup/noise_pnt_p35pf_rot.csv <==
a,b
2.000000000000000111e-01,8.550464819963572716e-02
4.000000000000000222e-01,1.712007095719119132e-01
5.999999999999999778e-01,2.579075975045743707e-01
8.000000000000000444e-01,3.462290103856792700e-01
1.000000000000000000e+00,4.426759656604249416e-01
1.199999999999999956e+00,5.407224045638346910e-01
1.399999999999999911e+00,6.341128833871260140e-01
1.600000000000000089e+00,7.356188267155572280e-01
1.800000000000000044e+00,8.281241536743411125e-01
2.000000000000000000e+00,9.180264936367034112e-01


==> figures/data/noise_point_backup/noise_pnt_p4pf_focal.csv <==
a,b
2.000000000000000111e-01,2.149689841210005066e-03
4.000000000000000222e-01,4.318724377242229989e-03
5.999999999999999778e-01,6.560338200928370056e-03
8.000000000000000444e-01,8.638135955992465656e-03
1.000000000000000000e+00,1.088392689725619852e-02
1.199999999999999956e+00,1.305889443527604929e-02
1.399999999999999911e+00,1.526779733826245065e-02
1.600000000000000089e+00,1.739405048368740034e-02
1.800000000000000044e+00,1.950167249844574763e-02
2.000000000000000000e+00,2.161912496379410006e-02


==> figures/data/noise_point_backup/noise_pnt_p4pf_pos.csv <==
a,b
2.000000000000000111e-01,5.857669351144404596e-03
4.000000000000000222e-01,1.178196494423565041e-02
5.999999999999999778e-01,1.779410632952854732e-02
8.000000000000000444e-01,2.396594214794264821e-02
1.000000000000000000e+00,3.001136374497819989e-02
1.199999999999999956e+00,3.614858807690154996e-02
1.399999999999999911e+00,4.240532313357139871e-02
1.600000000000000089e+00,4.867582322802940092e-02
1.800000000000000044e+00,5.488376454490465073e-02
2.000000000000000000e+00,6.113399081300395499e-02


==> figures/data/noise_point_backup/noise_pnt_p4pf_rot.csv <==
a,b
2.000000000000000111e-01,1.297771106690340237e-01
4.000000000000000222e-01,2.607838254701215774e-01
5.999999999999999778e-01,3.917660970641415052e-01
8.000000000000000444e-01,5.258447736024064456e-01
1.000000000000000000e+00,6.546477432866558699e-01
1.199999999999999956e+00,7.892262845163472429e-01
1.399999999999999911e+00,9.267347603192123140e-01
1.600000000000000089e+00,1.065678473524600545e+00
1.800000000000000044e+00,1.206222541054064568e+00
2.000000000000000000e+00,1.341014964804582821e+00


==> figures/data/noise_point_backup/noise_pnt_up1pfac_focal.csv <==
a,b
2.000000000000000111e-01,5.661239481590029992e-04
4.000000000000000222e-01,1.132885288356319867e-03
5.999999999999999778e-01,1.701851137241449860e-03
8.000000000000000444e-01,2.272501139384815010e-03
1.000000000000000000e+00,2.844836774562725049e-03
1.199999999999999956e+00,3.417242057513760270e-03
1.399999999999999911e+00,3.986508672631005300e-03
1.600000000000000089e+00,4.531496737706464800e-03
1.800000000000000044e+00,5.098337081807924678e-03
2.000000000000000000e+00,5.665267214483049249e-03


==> figures/data/noise_point_backup/noise_pnt_up1pfac_pos.csv <==
a,b
2.000000000000000111e-01,1.115264634630990046e-03
4.000000000000000222e-01,2.231281450047405048e-03
5.999999999999999778e-01,3.348052057705295202e-03
8.000000000000000444e-01,4.465445178133185464e-03
1.000000000000000000e+00,5.582843108250525391e-03
1.199999999999999956e+00,6.700658276282985167e-03
1.399999999999999911e+00,7.818891983110514560e-03
1.600000000000000089e+00,8.937545534805396014e-03
1.800000000000000044e+00,1.005662024266850037e-02
2.000000000000000000e+00,1.118668878632544939e-02


==> figures/data/noise_point_backup/noise_pnt_up1pfac_rot.csv <==
a,b
2.000000000000000111e-01,1.061766854420710150e-02
4.000000000000000222e-01,2.123011991193417963e-02
5.999999999999999778e-01,3.183738082674806430e-02
8.000000000000000444e-01,4.291825437390054537e-02
1.000000000000000000e+00,5.367864950726520396e-02
1.199999999999999956e+00,6.425091221011165754e-02
1.399999999999999911e+00,7.464846885876166849e-02
1.600000000000000089e+00,8.496408201299819607e-02
1.800000000000000044e+00,9.537342313754838818e-02
2.000000000000000000e+00,1.059450857424904663e-01


==> figures/data/noise_point_backup/noise_pnt_up1sift_pos.csv <==
a,b
2.000000000000000111e-01,8.711066776316285076e-04
4.000000000000000222e-01,1.742439393338104849e-03
5.999999999999999778e-01,2.613998082152010211e-03
8.000000000000000444e-01,3.485782679327820328e-03
1.000000000000000000e+00,4.357793119837794632e-03
1.199999999999999956e+00,5.230029338210004895e-03
1.399999999999999911e+00,6.102491268670759937e-03
1.600000000000000089e+00,6.975178845067249965e-03
1.800000000000000044e+00,7.848092000889626135e-03
2.000000000000000000e+00,8.721230669297065641e-03


==> figures/data/noise_point_backup/noise_pnt_up1sift_rot.csv <==
a,b
2.000000000000000111e-01,1.067738674361804439e-02
4.000000000000000222e-01,2.134927094169456613e-02
5.999999999999999778e-01,3.197939228170069287e-02
8.000000000000000444e-01,4.257549435843210189e-02
1.000000000000000000e+00,5.320965592929812610e-02
1.199999999999999956e+00,6.383993558476695751e-02
1.399999999999999911e+00,7.446633477077840846e-02
1.600000000000000089e+00,8.508885493334325534e-02
1.800000000000000044e+00,9.570749751894074009e-02
2.000000000000000000e+00,1.063222639741933373e-01


==> figures/data/noise_point_backup/noise_pnt_up2p_pos.csv <==
a,b
2.000000000000000111e-01,1.551581020023919816e-03
4.000000000000000222e-01,3.103689569598250264e-03
5.999999999999999778e-01,4.656323328716089477e-03
8.000000000000000444e-01,6.209479979913725203e-03
1.000000000000000000e+00,7.763157208521749911e-03
1.199999999999999956e+00,9.317352702637360720e-03
1.399999999999999911e+00,1.087206415319360089e-02
1.600000000000000089e+00,1.242728925394909895e-02
1.800000000000000044e+00,1.397719931505339921e-02
2.000000000000000000e+00,1.552321340359760077e-02


==> figures/data/noise_point_backup/noise_pnt_up2p_rot.csv <==
a,b
2.000000000000000111e-01,2.407620392555869654e-02
4.000000000000000222e-01,4.814709949947127560e-02
5.999999999999999778e-01,7.221268211905468304e-02
8.000000000000000444e-01,9.628931248052502445e-02
1.000000000000000000e+00,1.203781669753456463e-01
1.199999999999999956e+00,1.444736583350207104e-01
1.399999999999999911e+00,1.685757997292641197e-01
1.600000000000000089e+00,1.926846043336424286e-01
1.800000000000000044e+00,2.168000853318891863e-01
2.000000000000000000e+00,2.409222559133631647e-01


==> figures/data/noise_point_backup/noise_pnt_up2pfori_focal.csv <==
a,b
2.000000000000000111e-01,8.725671102453699986e-04
4.000000000000000222e-01,1.748511365516235020e-03
5.999999999999999778e-01,2.628326020014740139e-03
8.000000000000000444e-01,3.487689556708279716e-03
1.000000000000000000e+00,4.355527263037475144e-03
1.199999999999999956e+00,5.221744752424584829e-03
1.399999999999999911e+00,6.086348800310120363e-03
1.600000000000000089e+00,6.998313506986875154e-03
1.800000000000000044e+00,7.831577788643215993e-03
2.000000000000000000e+00,8.694206030574913591e-03


==> figures/data/noise_point_backup/noise_pnt_up2pfori_pos.csv <==
a,b
2.000000000000000111e-01,1.984622219225805166e-03
4.000000000000000222e-01,3.968209203103414615e-03
5.999999999999999778e-01,5.953004377319489476e-03
8.000000000000000444e-01,7.965690101242085125e-03
1.000000000000000000e+00,9.977341969884926526e-03
1.199999999999999956e+00,1.197241180485885022e-02
1.399999999999999911e+00,1.396736759362280159e-02
1.600000000000000089e+00,1.601493987874070060e-02
1.800000000000000044e+00,1.800598151624770160e-02
2.000000000000000000e+00,1.999693949622045192e-02


==> figures/data/noise_point_backup/noise_pnt_up2pfori_rot.csv <==
a,b
2.000000000000000111e-01,2.116070003095538513e-02
4.000000000000000222e-01,4.279561763698900428e-02
5.999999999999999778e-01,6.407834525719012519e-02
8.000000000000000444e-01,8.561689118940722654e-02
1.000000000000000000e+00,1.069407995668524014e-01
1.199999999999999956e+00,1.289144486133608491e-01
1.399999999999999911e+00,1.506204942460221130e-01
1.600000000000000089e+00,1.719547440675431860e-01
1.800000000000000044e+00,1.937167762839091256e-01
2.000000000000000000e+00,2.159476432101325449e-01


==> figures/data/ransac1/ransac_iter_p35pf.csv <==
a,b
0.000000000000000000e+00,2.000000000000000000e+00
2.433665042979943002e-02,3.000000000000000000e+00
4.867330085959886005e-02,3.000000000000000000e+00
7.300995128939828660e-02,4.000000000000000000e+00
9.734660171919772009e-02,4.000000000000000000e+00
1.216832521489971536e-01,6.500000000000000000e+00
1.460199025787965732e-01,6.750000000000000000e+01
1.703565530085960067e-01,1.145000000000000000e+02
1.946932034383954402e-01,1.260000000000000000e+02
2.190298538681948737e-01,2.700000000000000000e+02
2.433665042979943072e-01,2.725000000000000000e+02
2.677031547277937129e-01,3.140000000000000000e+02
2.920398051575931464e-01,3.170000000000000000e+02
3.163764555873925799e-01,3.575000000000000000e+02
3.407131060171920134e-01,3.625000000000000000e+02
3.650497564469914469e-01,3.665000000000000000e+02
3.893864068767908804e-01,3.810000000000000000e+02
4.137230573065903139e-01,3.955000000000000000e+02
4.380597077363897474e-01,3.980000000000000000e+02
4.623963581661891808e-01,4.015000000000000000e+02
4.867330085959886143e-01,4.015000000000000000e+02
5.110696590257880478e-01,4.050000000000000000e+02
5.354063094555874258e-01,4.195000000000000000e+02
5.597429598853869148e-01,4.195000000000000000e+02
5.840796103151862928e-01,4.195000000000000000e+02
6.084162607449857818e-01,4.195000000000000000e+02
6.327529111747851598e-01,4.260000000000000000e+02
6.570895616045846488e-01,4.260000000000000000e+02
6.814262120343840268e-01,4.320000000000000000e+02
7.057628624641835158e-01,4.355000000000000000e+02
7.300995128939828938e-01,4.395000000000000000e+02
7.544361633237823828e-01,4.430000000000000000e+02
7.787728137535817607e-01,4.430000000000000000e+02
8.031094641833811387e-01,4.440000000000000000e+02
8.274461146131806277e-01,4.485000000000000000e+02
8.517827650429800057e-01,4.485000000000000000e+02
8.761194154727794947e-01,4.485000000000000000e+02
9.004560659025788727e-01,4.485000000000000000e+02
9.247927163323783617e-01,4.485000000000000000e+02
9.491293667621777397e-01,4.565000000000000000e+02
9.734660171919772287e-01,4.615000000000000000e+02
9.978026676217766067e-01,4.615000000000000000e+02
1.022139318051576096e+00,4.640000000000000000e+02
1.046475968481375585e+00,4.640000000000000000e+02
1.070812618911174852e+00,4.645000000000000000e+02
1.095149269340974341e+00,4.655000000000000000e+02
1.119485919770773830e+00,4.655000000000000000e+02
1.143822570200573319e+00,4.655000000000000000e+02
1.168159220630372586e+00,4.655000000000000000e+02
1.192495871060172075e+00,4.670000000000000000e+02
1.216832521489971564e+00,4.670000000000000000e+02
1.241169171919770831e+00,4.670000000000000000e+02
1.265505822349570320e+00,4.685000000000000000e+02
1.289842472779369809e+00,4.685000000000000000e+02
1.314179123209169298e+00,4.685000000000000000e+02
1.338515773638968565e+00,4.730000000000000000e+02
1.362852424068768054e+00,4.730000000000000000e+02
1.387189074498567543e+00,4.740000000000000000e+02
1.411525724928367032e+00,4.740000000000000000e+02
1.435862375358166299e+00,4.755000000000000000e+02
1.460199025787965788e+00,4.775000000000000000e+02
1.484535676217765277e+00,4.775000000000000000e+02
1.508872326647564766e+00,4.775000000000000000e+02
1.533208977077364032e+00,4.800000000000000000e+02
1.557545627507163521e+00,4.830000000000000000e+02
1.581882277936963010e+00,4.830000000000000000e+02
1.606218928366762277e+00,4.830000000000000000e+02
1.630555578796561766e+00,4.830000000000000000e+02
1.654892229226361255e+00,4.850000000000000000e+02
1.679228879656160744e+00,4.910000000000000000e+02
1.703565530085960011e+00,4.910000000000000000e+02
1.727902180515759500e+00,4.910000000000000000e+02
1.752238830945558989e+00,4.910000000000000000e+02
1.776575481375358478e+00,4.915000000000000000e+02
1.800912131805157745e+00,4.915000000000000000e+02
1.825248782234957234e+00,4.925000000000000000e+02
1.849585432664756723e+00,4.930000000000000000e+02
1.873922083094556212e+00,4.930000000000000000e+02
1.898258733524355479e+00,4.930000000000000000e+02
1.922595383954154968e+00,5.005000000000000000e+02
1.946932034383954457e+00,5.010000000000000000e+02
1.971268684813753724e+00,5.010000000000000000e+02
1.995605335243553213e+00,5.010000000000000000e+02
2.019941985673352480e+00,5.010000000000000000e+02
2.044278636103152191e+00,5.010000000000000000e+02
2.068615286532951458e+00,5.010000000000000000e+02
2.092951936962751169e+00,5.010000000000000000e+02
2.117288587392550436e+00,5.025000000000000000e+02
2.141625237822349703e+00,5.040000000000000000e+02
2.165961888252149414e+00,5.055000000000000000e+02
2.190298538681948681e+00,5.055000000000000000e+02
2.214635189111747948e+00,5.055000000000000000e+02
2.238971839541547659e+00,5.055000000000000000e+02
2.263308489971346926e+00,5.055000000000000000e+02
2.287645140401146637e+00,5.055000000000000000e+02
2.311981790830945904e+00,5.055000000000000000e+02
2.336318441260745171e+00,5.055000000000000000e+02
2.360655091690544882e+00,5.055000000000000000e+02
2.384991742120344149e+00,5.055000000000000000e+02
2.409328392550143416e+00,5.055000000000000000e+02
2.433665042979943127e+00,5.060000000000000000e+02
2.458001693409742394e+00,5.060000000000000000e+02
2.482338343839541661e+00,5.060000000000000000e+02
2.506674994269341372e+00,5.060000000000000000e+02
2.531011644699140639e+00,5.060000000000000000e+02
2.555348295128940350e+00,5.060000000000000000e+02
2.579684945558739617e+00,5.060000000000000000e+02
2.604021595988538884e+00,5.060000000000000000e+02
2.628358246418338595e+00,5.060000000000000000e+02
2.652694896848137862e+00,5.060000000000000000e+02
2.677031547277937129e+00,5.075000000000000000e+02
2.701368197707736840e+00,5.075000000000000000e+02
2.725704848137536107e+00,5.075000000000000000e+02
2.750041498567335374e+00,5.075000000000000000e+02
2.774378148997135085e+00,5.075000000000000000e+02
2.798714799426934352e+00,5.095000000000000000e+02
2.823051449856734063e+00,5.100000000000000000e+02
2.847388100286533330e+00,5.100000000000000000e+02
2.871724750716332597e+00,5.100000000000000000e+02
2.896061401146132308e+00,5.100000000000000000e+02
2.920398051575931575e+00,5.105000000000000000e+02
2.944734702005730842e+00,5.120000000000000000e+02
2.969071352435530553e+00,5.130000000000000000e+02
2.993408002865329820e+00,5.130000000000000000e+02
3.017744653295129531e+00,5.130000000000000000e+02
3.042081303724928798e+00,5.130000000000000000e+02
3.066417954154728065e+00,5.130000000000000000e+02
3.090754604584527776e+00,5.130000000000000000e+02
3.115091255014327043e+00,5.130000000000000000e+02
3.139427905444126310e+00,5.130000000000000000e+02
3.163764555873926021e+00,5.130000000000000000e+02
3.188101206303725288e+00,5.130000000000000000e+02
3.212437856733524555e+00,5.130000000000000000e+02
3.236774507163324266e+00,5.130000000000000000e+02
3.261111157593123533e+00,5.130000000000000000e+02
3.285447808022923244e+00,5.130000000000000000e+02
3.309784458452722511e+00,5.130000000000000000e+02
3.334121108882521778e+00,5.130000000000000000e+02
3.358457759312321489e+00,5.130000000000000000e+02
3.382794409742120756e+00,5.130000000000000000e+02
3.407131060171920023e+00,5.130000000000000000e+02
3.431467710601719734e+00,5.130000000000000000e+02
3.455804361031519001e+00,5.130000000000000000e+02
3.480141011461318712e+00,5.130000000000000000e+02
3.504477661891117979e+00,5.130000000000000000e+02
3.528814312320917246e+00,5.130000000000000000e+02
3.553150962750716957e+00,5.130000000000000000e+02
3.577487613180516224e+00,5.130000000000000000e+02
3.601824263610315491e+00,5.130000000000000000e+02
3.626160914040115202e+00,5.130000000000000000e+02
3.650497564469914469e+00,5.140000000000000000e+02
3.674834214899713736e+00,5.140000000000000000e+02
3.699170865329513447e+00,5.140000000000000000e+02
3.723507515759312714e+00,5.140000000000000000e+02
3.747844166189112425e+00,5.140000000000000000e+02
3.772180816618911692e+00,5.140000000000000000e+02
3.796517467048710959e+00,5.165000000000000000e+02
3.820854117478510670e+00,5.165000000000000000e+02
3.845190767908309937e+00,5.165000000000000000e+02
3.869527418338109204e+00,5.165000000000000000e+02
3.893864068767908915e+00,5.165000000000000000e+02
3.918200719197708182e+00,5.165000000000000000e+02
3.942537369627507449e+00,5.165000000000000000e+02
3.966874020057307160e+00,5.165000000000000000e+02
3.991210670487106427e+00,5.165000000000000000e+02
4.015547320916906138e+00,5.165000000000000000e+02
4.039883971346704961e+00,5.165000000000000000e+02
4.064220621776504672e+00,5.170000000000000000e+02
4.088557272206304383e+00,5.170000000000000000e+02
4.112893922636104094e+00,5.175000000000000000e+02
4.137230573065902917e+00,5.175000000000000000e+02
4.161567223495702628e+00,5.175000000000000000e+02
4.185903873925502339e+00,5.175000000000000000e+02
4.210240524355301162e+00,5.190000000000000000e+02
4.234577174785100873e+00,5.190000000000000000e+02
4.258913825214900584e+00,5.190000000000000000e+02
4.283250475644699407e+00,5.190000000000000000e+02
4.307587126074499118e+00,5.215000000000000000e+02
4.331923776504298829e+00,5.225000000000000000e+02
4.356260426934097651e+00,5.225000000000000000e+02
4.380597077363897363e+00,5.225000000000000000e+02
4.404933727793697074e+00,5.225000000000000000e+02
4.429270378223495896e+00,5.225000000000000000e+02
4.453607028653295608e+00,5.225000000000000000e+02
4.477943679083095319e+00,5.225000000000000000e+02
4.502280329512894141e+00,5.225000000000000000e+02
4.526616979942693852e+00,5.225000000000000000e+02
4.550953630372493564e+00,5.225000000000000000e+02
4.575290280802293275e+00,5.225000000000000000e+02
4.599626931232092097e+00,5.225000000000000000e+02
4.623963581661891808e+00,5.225000000000000000e+02
4.648300232091691520e+00,5.225000000000000000e+02
4.672636882521490342e+00,5.225000000000000000e+02
4.696973532951290053e+00,5.225000000000000000e+02
4.721310183381089765e+00,5.240000000000000000e+02
4.745646833810888587e+00,5.240000000000000000e+02
4.769983484240688298e+00,5.240000000000000000e+02
4.794320134670488009e+00,5.240000000000000000e+02
4.818656785100286832e+00,5.240000000000000000e+02
4.842993435530086543e+00,5.240000000000000000e+02
4.867330085959886254e+00,5.240000000000000000e+02
4.891666736389685077e+00,5.240000000000000000e+02
4.916003386819484788e+00,5.260000000000000000e+02
4.940340037249284499e+00,5.260000000000000000e+02
4.964676687679083322e+00,5.260000000000000000e+02
4.989013338108883033e+00,5.260000000000000000e+02
5.013349988538682744e+00,5.260000000000000000e+02
5.037686638968482455e+00,5.260000000000000000e+02
5.062023289398281278e+00,5.260000000000000000e+02
5.086359939828080989e+00,5.260000000000000000e+02
5.110696590257880700e+00,5.260000000000000000e+02
5.135033240687679523e+00,5.260000000000000000e+02
5.159369891117479234e+00,5.260000000000000000e+02
5.183706541547278945e+00,5.260000000000000000e+02
5.208043191977077768e+00,5.260000000000000000e+02
5.232379842406877479e+00,5.260000000000000000e+02
5.256716492836677190e+00,5.260000000000000000e+02
5.281053143266476013e+00,5.260000000000000000e+02
5.305389793696275724e+00,5.260000000000000000e+02
5.329726444126075435e+00,5.260000000000000000e+02
5.354063094555874258e+00,5.260000000000000000e+02
5.378399744985673969e+00,5.260000000000000000e+02
5.402736395415473680e+00,5.260000000000000000e+02
5.427073045845272503e+00,5.260000000000000000e+02
5.451409696275072214e+00,5.260000000000000000e+02
5.475746346704871925e+00,5.260000000000000000e+02
5.500082997134670748e+00,5.260000000000000000e+02
5.524419647564470459e+00,5.260000000000000000e+02
5.548756297994270170e+00,5.260000000000000000e+02
5.573092948424069881e+00,5.270000000000000000e+02
5.597429598853868704e+00,5.270000000000000000e+02
5.621766249283668415e+00,5.270000000000000000e+02
5.646102899713468126e+00,5.270000000000000000e+02
5.670439550143266949e+00,5.270000000000000000e+02
5.694776200573066660e+00,5.270000000000000000e+02
5.719112851002866371e+00,5.270000000000000000e+02
5.743449501432665194e+00,5.270000000000000000e+02
5.767786151862464905e+00,5.270000000000000000e+02
5.792122802292264616e+00,5.290000000000000000e+02
5.816459452722063439e+00,5.290000000000000000e+02
5.840796103151863150e+00,5.290000000000000000e+02
5.865132753581662861e+00,5.290000000000000000e+02
5.889469404011461684e+00,5.290000000000000000e+02
5.913806054441261395e+00,5.290000000000000000e+02
5.938142704871061106e+00,5.290000000000000000e+02
5.962479355300859929e+00,5.290000000000000000e+02
5.986816005730659640e+00,5.290000000000000000e+02
6.011152656160459351e+00,5.290000000000000000e+02
6.035489306590259062e+00,5.290000000000000000e+02
6.059825957020057885e+00,5.290000000000000000e+02
6.084162607449857596e+00,5.290000000000000000e+02
6.108499257879657307e+00,5.290000000000000000e+02
6.132835908309456130e+00,5.290000000000000000e+02
6.157172558739255841e+00,5.290000000000000000e+02
6.181509209169055552e+00,5.290000000000000000e+02
6.205845859598854375e+00,5.290000000000000000e+02
6.230182510028654086e+00,5.290000000000000000e+02
6.254519160458453797e+00,5.290000000000000000e+02
6.278855810888252620e+00,5.290000000000000000e+02
6.303192461318052331e+00,5.310000000000000000e+02
6.327529111747852042e+00,5.310000000000000000e+02
6.351865762177650865e+00,5.310000000000000000e+02
6.376202412607450576e+00,5.310000000000000000e+02
6.400539063037250287e+00,5.310000000000000000e+02
6.424875713467049110e+00,5.310000000000000000e+02
6.449212363896848821e+00,5.310000000000000000e+02
6.473549014326648532e+00,5.310000000000000000e+02
6.497885664756448243e+00,5.310000000000000000e+02
6.522222315186247066e+00,5.310000000000000000e+02
6.546558965616046777e+00,5.310000000000000000e+02
6.570895616045846488e+00,5.310000000000000000e+02
6.595232266475645311e+00,5.310000000000000000e+02
6.619568916905445022e+00,5.310000000000000000e+02
6.643905567335244733e+00,5.310000000000000000e+02
6.668242217765043556e+00,5.310000000000000000e+02
6.692578868194843267e+00,5.310000000000000000e+02
6.716915518624642978e+00,5.310000000000000000e+02
6.741252169054441801e+00,5.310000000000000000e+02
6.765588819484241512e+00,5.310000000000000000e+02
6.789925469914041223e+00,5.315000000000000000e+02
6.814262120343840046e+00,5.315000000000000000e+02
6.838598770773639757e+00,5.315000000000000000e+02
6.862935421203439468e+00,5.315000000000000000e+02
6.887272071633238291e+00,5.315000000000000000e+02
6.911608722063038002e+00,5.315000000000000000e+02
6.935945372492837713e+00,5.315000000000000000e+02
6.960282022922637424e+00,5.315000000000000000e+02
6.984618673352436247e+00,5.350000000000000000e+02
7.008955323782235958e+00,5.350000000000000000e+02
7.033291974212035669e+00,5.350000000000000000e+02
7.057628624641834492e+00,5.350000000000000000e+02
7.081965275071634203e+00,5.350000000000000000e+02
7.106301925501433914e+00,5.350000000000000000e+02
7.130638575931232737e+00,5.350000000000000000e+02
7.154975226361032448e+00,5.350000000000000000e+02
7.179311876790832159e+00,5.350000000000000000e+02
7.203648527220630982e+00,5.350000000000000000e+02
7.227985177650430693e+00,5.350000000000000000e+02
7.252321828080230404e+00,5.350000000000000000e+02
7.276658478510029227e+00,5.360000000000000000e+02
7.300995128939828938e+00,5.360000000000000000e+02
7.325331779369628649e+00,5.360000000000000000e+02
7.349668429799427471e+00,5.360000000000000000e+02
7.374005080229227183e+00,5.360000000000000000e+02
7.398341730659026894e+00,5.360000000000000000e+02
7.422678381088825716e+00,5.360000000000000000e+02
7.447015031518625428e+00,5.360000000000000000e+02
7.471351681948425139e+00,5.360000000000000000e+02
7.495688332378224850e+00,5.360000000000000000e+02
7.520024982808023672e+00,5.360000000000000000e+02
7.544361633237823384e+00,5.360000000000000000e+02
7.568698283667623095e+00,5.360000000000000000e+02
7.593034934097421917e+00,5.360000000000000000e+02
7.617371584527221628e+00,5.380000000000000000e+02
7.641708234957021340e+00,5.380000000000000000e+02
7.666044885386820162e+00,5.380000000000000000e+02
7.690381535816619873e+00,5.380000000000000000e+02
7.714718186246419585e+00,5.380000000000000000e+02
7.739054836676218407e+00,5.380000000000000000e+02
7.763391487106018118e+00,5.380000000000000000e+02
7.787728137535817829e+00,5.380000000000000000e+02
7.812064787965616652e+00,5.380000000000000000e+02
7.836401438395416363e+00,5.380000000000000000e+02
7.860738088825216074e+00,5.380000000000000000e+02
7.885074739255014897e+00,5.380000000000000000e+02
7.909411389684814608e+00,5.380000000000000000e+02
7.933748040114614319e+00,5.380000000000000000e+02
7.958084690544414030e+00,5.380000000000000000e+02
7.982421340974212853e+00,5.380000000000000000e+02
8.006757991404011676e+00,5.385000000000000000e+02
8.031094641833812275e+00,5.385000000000000000e+02
8.055431292263611098e+00,5.385000000000000000e+02
8.079767942693409921e+00,5.385000000000000000e+02
8.104104593123210520e+00,5.385000000000000000e+02
8.128441243553009343e+00,5.390000000000000000e+02
8.152777893982809942e+00,5.395000000000000000e+02
8.177114544412608765e+00,5.395000000000000000e+02
8.201451194842407588e+00,5.395000000000000000e+02
8.225787845272208187e+00,5.395000000000000000e+02
8.250124495702007010e+00,5.395000000000000000e+02
8.274461146131805833e+00,5.395000000000000000e+02
8.298797796561606432e+00,5.395000000000000000e+02
8.323134446991405255e+00,5.395000000000000000e+02
8.347471097421204078e+00,5.395000000000000000e+02
8.371807747851004677e+00,5.395000000000000000e+02
8.396144398280803500e+00,5.395000000000000000e+02
8.420481048710602323e+00,5.395000000000000000e+02
8.444817699140402922e+00,5.395000000000000000e+02
8.469154349570201745e+00,5.395000000000000000e+02
8.493491000000000568e+00,5.395000000000000000e+02


==> figures/data/ransac1/ransac_iter_p4pf.csv <==
a,b
0.000000000000000000e+00,1.030000000000000000e+02
3.107658452722062911e-02,2.255000000000000000e+02
6.215316905444125822e-02,3.155000000000000000e+02
9.322975358166188387e-02,3.850000000000000000e+02
1.243063381088825164e-01,4.240000000000000000e+02
1.553829226361031490e-01,4.325000000000000000e+02
1.864595071633237677e-01,4.360000000000000000e+02
2.175360916905444142e-01,4.440000000000000000e+02
2.486126762177650329e-01,4.505000000000000000e+02
2.796892607449856794e-01,4.550000000000000000e+02
3.107658452722062981e-01,4.590000000000000000e+02
3.418424297994269168e-01,4.690000000000000000e+02
3.729190143266475355e-01,4.725000000000000000e+02
4.039955988538681542e-01,4.800000000000000000e+02
4.350721833810888284e-01,4.800000000000000000e+02
4.661487679083094471e-01,4.835000000000000000e+02
4.972253524355300658e-01,4.835000000000000000e+02
5.283019369627507400e-01,4.880000000000000000e+02
5.593785214899713587e-01,4.925000000000000000e+02
5.904551060171919774e-01,4.925000000000000000e+02
6.215316905444125961e-01,4.965000000000000000e+02
6.526082750716332148e-01,4.985000000000000000e+02
6.836848595988538335e-01,4.985000000000000000e+02
7.147614441260744522e-01,4.985000000000000000e+02
7.458380286532950709e-01,4.995000000000000000e+02
7.769146131805156896e-01,4.995000000000000000e+02
8.079911977077363083e-01,4.995000000000000000e+02
8.390677822349570381e-01,5.020000000000000000e+02
8.701443667621776568e-01,5.035000000000000000e+02
9.012209512893982755e-01,5.035000000000000000e+02
9.322975358166188942e-01,5.035000000000000000e+02
9.633741203438395129e-01,5.035000000000000000e+02
9.944507048710601316e-01,5.050000000000000000e+02
1.025527289398280750e+00,5.050000000000000000e+02
1.056603873925501480e+00,5.050000000000000000e+02
1.087680458452721988e+00,5.050000000000000000e+02
1.118757042979942717e+00,5.050000000000000000e+02
1.149833627507163225e+00,5.050000000000000000e+02
1.180910212034383955e+00,5.055000000000000000e+02
1.211986796561604462e+00,5.060000000000000000e+02
1.243063381088825192e+00,5.100000000000000000e+02
1.274139965616045700e+00,5.135000000000000000e+02
1.305216550143266430e+00,5.135000000000000000e+02
1.336293134670487159e+00,5.145000000000000000e+02
1.367369719197707667e+00,5.160000000000000000e+02
1.398446303724928397e+00,5.160000000000000000e+02
1.429522888252148904e+00,5.160000000000000000e+02
1.460599472779369634e+00,5.160000000000000000e+02
1.491676057306590142e+00,5.160000000000000000e+02
1.522752641833810872e+00,5.160000000000000000e+02
1.553829226361031379e+00,5.160000000000000000e+02
1.584905810888252109e+00,5.170000000000000000e+02
1.615982395415472617e+00,5.170000000000000000e+02
1.647058979942693346e+00,5.170000000000000000e+02
1.678135564469914076e+00,5.170000000000000000e+02
1.709212148997134584e+00,5.170000000000000000e+02
1.740288733524355314e+00,5.170000000000000000e+02
1.771365318051575821e+00,5.170000000000000000e+02
1.802441902578796551e+00,5.190000000000000000e+02
1.833518487106017059e+00,5.190000000000000000e+02
1.864595071633237788e+00,5.190000000000000000e+02
1.895671656160458296e+00,5.215000000000000000e+02
1.926748240687679026e+00,5.225000000000000000e+02
1.957824825214899533e+00,5.225000000000000000e+02
1.988901409742120263e+00,5.250000000000000000e+02
2.019977994269340993e+00,5.250000000000000000e+02
2.051054578796561501e+00,5.250000000000000000e+02
2.082131163323782008e+00,5.265000000000000000e+02
2.113207747851002960e+00,5.265000000000000000e+02
2.144284332378223468e+00,5.265000000000000000e+02
2.175360916905443975e+00,5.270000000000000000e+02
2.206437501432664483e+00,5.270000000000000000e+02
2.237514085959885435e+00,5.315000000000000000e+02
2.268590670487105942e+00,5.315000000000000000e+02
2.299667255014326450e+00,5.315000000000000000e+02
2.330743839541547402e+00,5.315000000000000000e+02
2.361820424068767910e+00,5.320000000000000000e+02
2.392897008595988417e+00,5.365000000000000000e+02
2.423973593123208925e+00,5.365000000000000000e+02
2.455050177650429877e+00,5.365000000000000000e+02
2.486126762177650384e+00,5.365000000000000000e+02
2.517203346704870892e+00,5.365000000000000000e+02
2.548279931232091400e+00,5.370000000000000000e+02
2.579356515759312352e+00,5.370000000000000000e+02
2.610433100286532859e+00,5.370000000000000000e+02
2.641509684813753367e+00,5.375000000000000000e+02
2.672586269340974319e+00,5.375000000000000000e+02
2.703662853868194826e+00,5.375000000000000000e+02
2.734739438395415334e+00,5.390000000000000000e+02
2.765816022922635842e+00,5.390000000000000000e+02
2.796892607449856794e+00,5.390000000000000000e+02
2.827969191977077301e+00,5.390000000000000000e+02
2.859045776504297809e+00,5.390000000000000000e+02
2.890122361031518317e+00,5.390000000000000000e+02
2.921198945558739268e+00,5.390000000000000000e+02
2.952275530085959776e+00,5.390000000000000000e+02
2.983352114613180284e+00,5.400000000000000000e+02
3.014428699140401235e+00,5.400000000000000000e+02
3.045505283667621743e+00,5.400000000000000000e+02
3.076581868194842251e+00,5.400000000000000000e+02
3.107658452722062759e+00,5.400000000000000000e+02
3.138735037249283710e+00,5.400000000000000000e+02
3.169811621776504218e+00,5.400000000000000000e+02
3.200888206303724726e+00,5.400000000000000000e+02
3.231964790830945233e+00,5.400000000000000000e+02
3.263041375358166185e+00,5.400000000000000000e+02
3.294117959885386693e+00,5.400000000000000000e+02
3.325194544412607200e+00,5.405000000000000000e+02
3.356271128939828152e+00,5.405000000000000000e+02
3.387347713467048660e+00,5.405000000000000000e+02
3.418424297994269168e+00,5.405000000000000000e+02
3.449500882521489675e+00,5.405000000000000000e+02
3.480577467048710627e+00,5.410000000000000000e+02
3.511654051575931135e+00,5.410000000000000000e+02
3.542730636103151642e+00,5.410000000000000000e+02
3.573807220630372150e+00,5.410000000000000000e+02
3.604883805157593102e+00,5.415000000000000000e+02
3.635960389684813610e+00,5.415000000000000000e+02
3.667036974212034117e+00,5.415000000000000000e+02
3.698113558739255069e+00,5.415000000000000000e+02
3.729190143266475577e+00,5.415000000000000000e+02
3.760266727793696084e+00,5.415000000000000000e+02
3.791343312320916592e+00,5.420000000000000000e+02
3.822419896848137544e+00,5.420000000000000000e+02
3.853496481375358051e+00,5.420000000000000000e+02
3.884573065902578559e+00,5.420000000000000000e+02
3.915649650429799067e+00,5.420000000000000000e+02
3.946726234957020019e+00,5.420000000000000000e+02
3.977802819484240526e+00,5.420000000000000000e+02
4.008879404011461034e+00,5.420000000000000000e+02
4.039955988538681986e+00,5.420000000000000000e+02
4.071032573065902049e+00,5.420000000000000000e+02
4.102109157593123001e+00,5.420000000000000000e+02
4.133185742120343953e+00,5.420000000000000000e+02
4.164262326647564016e+00,5.420000000000000000e+02
4.195338911174784968e+00,5.420000000000000000e+02
4.226415495702005920e+00,5.435000000000000000e+02
4.257492080229225984e+00,5.435000000000000000e+02
4.288568664756446935e+00,5.435000000000000000e+02
4.319645249283667887e+00,5.435000000000000000e+02
4.350721833810887951e+00,5.450000000000000000e+02
4.381798418338108903e+00,5.450000000000000000e+02
4.412875002865328966e+00,5.450000000000000000e+02
4.443951587392549918e+00,5.450000000000000000e+02
4.475028171919770870e+00,5.450000000000000000e+02
4.506104756446990933e+00,5.450000000000000000e+02
4.537181340974211885e+00,5.450000000000000000e+02
4.568257925501432837e+00,5.450000000000000000e+02
4.599334510028652900e+00,5.450000000000000000e+02
4.630411094555873852e+00,5.450000000000000000e+02
4.661487679083094804e+00,5.450000000000000000e+02
4.692564263610314867e+00,5.450000000000000000e+02
4.723640848137535819e+00,5.450000000000000000e+02
4.754717432664755883e+00,5.450000000000000000e+02
4.785794017191976835e+00,5.450000000000000000e+02
4.816870601719197786e+00,5.450000000000000000e+02
4.847947186246417850e+00,5.450000000000000000e+02
4.879023770773638802e+00,5.450000000000000000e+02
4.910100355300859754e+00,5.450000000000000000e+02
4.941176939828079817e+00,5.450000000000000000e+02
4.972253524355300769e+00,5.450000000000000000e+02
5.003330108882521721e+00,5.450000000000000000e+02
5.034406693409741784e+00,5.450000000000000000e+02
5.065483277936962736e+00,5.450000000000000000e+02
5.096559862464182800e+00,5.455000000000000000e+02
5.127636446991403751e+00,5.460000000000000000e+02
5.158713031518624703e+00,5.470000000000000000e+02
5.189789616045844767e+00,5.470000000000000000e+02
5.220866200573065719e+00,5.470000000000000000e+02
5.251942785100286670e+00,5.470000000000000000e+02
5.283019369627506734e+00,5.470000000000000000e+02
5.314095954154727686e+00,5.470000000000000000e+02
5.345172538681948637e+00,5.485000000000000000e+02
5.376249123209168701e+00,5.485000000000000000e+02
5.407325707736389653e+00,5.485000000000000000e+02
5.438402292263609716e+00,5.490000000000000000e+02
5.469478876790830668e+00,5.490000000000000000e+02
5.500555461318051620e+00,5.490000000000000000e+02
5.531632045845271684e+00,5.490000000000000000e+02
5.562708630372492635e+00,5.490000000000000000e+02
5.593785214899713587e+00,5.490000000000000000e+02
5.624861799426933651e+00,5.490000000000000000e+02
5.655938383954154602e+00,5.490000000000000000e+02
5.687014968481375554e+00,5.490000000000000000e+02
5.718091553008595618e+00,5.490000000000000000e+02
5.749168137535816570e+00,5.490000000000000000e+02
5.780244722063036633e+00,5.490000000000000000e+02
5.811321306590257585e+00,5.490000000000000000e+02
5.842397891117478537e+00,5.490000000000000000e+02
5.873474475644698600e+00,5.490000000000000000e+02
5.904551060171919552e+00,5.490000000000000000e+02
5.935627644699140504e+00,5.490000000000000000e+02
5.966704229226360567e+00,5.490000000000000000e+02
5.997780813753581519e+00,5.490000000000000000e+02
6.028857398280802471e+00,5.490000000000000000e+02
6.059933982808022535e+00,5.490000000000000000e+02
6.091010567335243486e+00,5.490000000000000000e+02
6.122087151862463550e+00,5.490000000000000000e+02
6.153163736389684502e+00,5.490000000000000000e+02
6.184240320916905453e+00,5.490000000000000000e+02
6.215316905444125517e+00,5.490000000000000000e+02
6.246393489971346469e+00,5.490000000000000000e+02
6.277470074498567421e+00,5.490000000000000000e+02
6.308546659025787484e+00,5.490000000000000000e+02
6.339623243553008436e+00,5.490000000000000000e+02
6.370699828080229388e+00,5.490000000000000000e+02
6.401776412607449451e+00,5.490000000000000000e+02
6.432852997134670403e+00,5.490000000000000000e+02
6.463929581661890467e+00,5.490000000000000000e+02
6.495006166189111418e+00,5.500000000000000000e+02
6.526082750716332370e+00,5.500000000000000000e+02
6.557159335243552434e+00,5.500000000000000000e+02
6.588235919770773386e+00,5.500000000000000000e+02
6.619312504297994337e+00,5.500000000000000000e+02
6.650389088825214401e+00,5.500000000000000000e+02
6.681465673352435353e+00,5.500000000000000000e+02
6.712542257879656304e+00,5.500000000000000000e+02
6.743618842406876368e+00,5.500000000000000000e+02
6.774695426934097320e+00,5.500000000000000000e+02
6.805772011461317383e+00,5.500000000000000000e+02
6.836848595988538335e+00,5.500000000000000000e+02
6.867925180515759287e+00,5.500000000000000000e+02
6.899001765042979351e+00,5.500000000000000000e+02
6.930078349570200302e+00,5.500000000000000000e+02
6.961154934097421254e+00,5.500000000000000000e+02
6.992231518624641318e+00,5.500000000000000000e+02
7.023308103151862269e+00,5.500000000000000000e+02
7.054384687679083221e+00,5.500000000000000000e+02
7.085461272206303285e+00,5.500000000000000000e+02
7.116537856733524237e+00,5.505000000000000000e+02
7.147614441260744300e+00,5.505000000000000000e+02
7.178691025787965252e+00,5.505000000000000000e+02
7.209767610315186204e+00,5.505000000000000000e+02
7.240844194842406267e+00,5.505000000000000000e+02
7.271920779369627219e+00,5.505000000000000000e+02
7.302997363896848171e+00,5.505000000000000000e+02
7.334073948424068234e+00,5.505000000000000000e+02
7.365150532951289186e+00,5.505000000000000000e+02
7.396227117478510138e+00,5.505000000000000000e+02
7.427303702005730202e+00,5.505000000000000000e+02
7.458380286532951153e+00,5.505000000000000000e+02
7.489456871060171217e+00,5.505000000000000000e+02
7.520533455587392169e+00,5.505000000000000000e+02
7.551610040114613120e+00,5.505000000000000000e+02
7.582686624641833184e+00,5.505000000000000000e+02
7.613763209169054136e+00,5.505000000000000000e+02
7.644839793696275088e+00,5.510000000000000000e+02
7.675916378223495151e+00,5.510000000000000000e+02
7.706992962750716103e+00,5.510000000000000000e+02
7.738069547277937055e+00,5.510000000000000000e+02
7.769146131805157118e+00,5.510000000000000000e+02
7.800222716332378070e+00,5.510000000000000000e+02
7.831299300859598134e+00,5.510000000000000000e+02
7.862375885386819085e+00,5.510000000000000000e+02
7.893452469914040037e+00,5.510000000000000000e+02
7.924529054441260101e+00,5.510000000000000000e+02
7.955605638968481053e+00,5.510000000000000000e+02
7.986682223495702004e+00,5.510000000000000000e+02
8.017758808022922068e+00,5.510000000000000000e+02
8.048835392550142132e+00,5.510000000000000000e+02
8.079911977077363971e+00,5.510000000000000000e+02
8.110988561604584035e+00,5.510000000000000000e+02
8.142065146131804099e+00,5.510000000000000000e+02
8.173141730659025939e+00,5.510000000000000000e+02
8.204218315186246002e+00,5.510000000000000000e+02
8.235294899713466066e+00,5.510000000000000000e+02
8.266371484240687906e+00,5.510000000000000000e+02
8.297448068767907969e+00,5.510000000000000000e+02
8.328524653295128033e+00,5.510000000000000000e+02
8.359601237822349873e+00,5.510000000000000000e+02
8.390677822349569936e+00,5.510000000000000000e+02
8.421754406876790000e+00,5.510000000000000000e+02
8.452830991404011840e+00,5.510000000000000000e+02
8.483907575931231904e+00,5.510000000000000000e+02
8.514984160458451967e+00,5.510000000000000000e+02
8.546060744985673807e+00,5.510000000000000000e+02
8.577137329512893871e+00,5.510000000000000000e+02
8.608213914040113934e+00,5.510000000000000000e+02
8.639290498567335774e+00,5.510000000000000000e+02
8.670367083094555838e+00,5.510000000000000000e+02
8.701443667621775901e+00,5.510000000000000000e+02
8.732520252148995965e+00,5.510000000000000000e+02
8.763596836676217805e+00,5.510000000000000000e+02
8.794673421203437869e+00,5.510000000000000000e+02
8.825750005730657932e+00,5.510000000000000000e+02
8.856826590257879772e+00,5.510000000000000000e+02
8.887903174785099836e+00,5.510000000000000000e+02
8.918979759312319899e+00,5.510000000000000000e+02
8.950056343839541739e+00,5.510000000000000000e+02
8.981132928366761803e+00,5.510000000000000000e+02
9.012209512893981866e+00,5.510000000000000000e+02
9.043286097421203706e+00,5.510000000000000000e+02
9.074362681948423770e+00,5.510000000000000000e+02
9.105439266475643834e+00,5.510000000000000000e+02
9.136515851002865674e+00,5.515000000000000000e+02
9.167592435530085737e+00,5.520000000000000000e+02
9.198669020057305801e+00,5.520000000000000000e+02
9.229745604584527641e+00,5.520000000000000000e+02
9.260822189111747704e+00,5.520000000000000000e+02
9.291898773638967768e+00,5.520000000000000000e+02
9.322975358166189608e+00,5.520000000000000000e+02
9.354051942693409671e+00,5.520000000000000000e+02
9.385128527220629735e+00,5.520000000000000000e+02
9.416205111747849799e+00,5.520000000000000000e+02
9.447281696275071639e+00,5.520000000000000000e+02
9.478358280802291702e+00,5.520000000000000000e+02
9.509434865329511766e+00,5.520000000000000000e+02
9.540511449856733606e+00,5.520000000000000000e+02
9.571588034383953669e+00,5.520000000000000000e+02
9.602664618911173733e+00,5.520000000000000000e+02
9.633741203438395573e+00,5.520000000000000000e+02
9.664817787965615636e+00,5.520000000000000000e+02
9.695894372492835700e+00,5.520000000000000000e+02
9.726970957020057540e+00,5.525000000000000000e+02
9.758047541547277604e+00,5.525000000000000000e+02
9.789124126074497667e+00,5.525000000000000000e+02
9.820200710601719507e+00,5.525000000000000000e+02
9.851277295128939571e+00,5.525000000000000000e+02
9.882353879656159634e+00,5.525000000000000000e+02
9.913430464183381474e+00,5.525000000000000000e+02
9.944507048710601538e+00,5.525000000000000000e+02
9.975583633237821601e+00,5.525000000000000000e+02
1.000666021776504344e+01,5.525000000000000000e+02
1.003773680229226350e+01,5.525000000000000000e+02
1.006881338681948357e+01,5.525000000000000000e+02
1.009988997134670363e+01,5.525000000000000000e+02
1.013096655587392547e+01,5.535000000000000000e+02
1.016204314040114554e+01,5.535000000000000000e+02
1.019311972492836560e+01,5.535000000000000000e+02
1.022419630945558744e+01,5.535000000000000000e+02
1.025527289398280750e+01,5.535000000000000000e+02
1.028634947851002757e+01,5.535000000000000000e+02
1.031742606303724941e+01,5.535000000000000000e+02
1.034850264756446947e+01,5.535000000000000000e+02
1.037957923209168953e+01,5.535000000000000000e+02
1.041065581661891137e+01,5.535000000000000000e+02
1.044173240114613144e+01,5.535000000000000000e+02
1.047280898567335150e+01,5.535000000000000000e+02
1.050388557020057334e+01,5.535000000000000000e+02
1.053496215472779340e+01,5.535000000000000000e+02
1.056603873925501347e+01,5.535000000000000000e+02
1.059711532378223531e+01,5.535000000000000000e+02
1.062819190830945537e+01,5.535000000000000000e+02
1.065926849283667543e+01,5.535000000000000000e+02
1.069034507736389727e+01,5.535000000000000000e+02
1.072142166189111734e+01,5.535000000000000000e+02
1.075249824641833740e+01,5.540000000000000000e+02
1.078357483094555747e+01,5.540000000000000000e+02
1.081465141547277931e+01,5.540000000000000000e+02
1.084572799999999937e+01,5.540000000000000000e+02


==> figures/data/ransac1/ransac_iter_up1pfac.csv <==
a,b
0.000000000000000000e+00,2.500000000000000000e+01
1.097109169054441384e-02,3.345000000000000000e+02
2.194218338108882768e-02,3.795000000000000000e+02
3.291327507163323979e-02,3.935000000000000000e+02
4.388436676217765536e-02,4.365000000000000000e+02
5.485545845272207094e-02,4.520000000000000000e+02
6.582655014326647958e-02,4.605000000000000000e+02
7.679764183381089515e-02,4.605000000000000000e+02
8.776873352435531073e-02,4.615000000000000000e+02
9.873982521489972630e-02,4.795000000000000000e+02
1.097109169054441419e-01,4.870000000000000000e+02
1.206820085959885575e-01,4.870000000000000000e+02
1.316531002865329592e-01,4.870000000000000000e+02
1.426241919770773747e-01,4.975000000000000000e+02
1.535952836676217903e-01,4.975000000000000000e+02
1.645663753581662059e-01,4.975000000000000000e+02
1.755374670487106215e-01,5.120000000000000000e+02
1.865085587392550370e-01,5.120000000000000000e+02
1.974796504297994526e-01,5.155000000000000000e+02
2.084507421203438682e-01,5.170000000000000000e+02
2.194218338108882838e-01,5.170000000000000000e+02
2.303929255014326993e-01,5.170000000000000000e+02
2.413640171919771149e-01,5.170000000000000000e+02
2.523351088825215305e-01,5.170000000000000000e+02
2.633062005730659183e-01,5.170000000000000000e+02
2.742772922636103616e-01,5.185000000000000000e+02
2.852483839541547495e-01,5.190000000000000000e+02
2.962194756446991928e-01,5.190000000000000000e+02
3.071905673352435806e-01,5.190000000000000000e+02
3.181616590257880239e-01,5.190000000000000000e+02
3.291327507163324118e-01,5.215000000000000000e+02
3.401038424068768551e-01,5.215000000000000000e+02
3.510749340974212429e-01,5.215000000000000000e+02
3.620460257879656307e-01,5.215000000000000000e+02
3.730171174785100741e-01,5.215000000000000000e+02
3.839882091690544619e-01,5.215000000000000000e+02
3.949593008595989052e-01,5.260000000000000000e+02
4.059303925501432930e-01,5.260000000000000000e+02
4.169014842406877364e-01,5.260000000000000000e+02
4.278725759312321242e-01,5.260000000000000000e+02
4.388436676217765675e-01,5.260000000000000000e+02
4.498147593123209553e-01,5.260000000000000000e+02
4.607858510028653987e-01,5.260000000000000000e+02
4.717569426934097865e-01,5.285000000000000000e+02
4.827280343839542298e-01,5.285000000000000000e+02
4.936991260744986176e-01,5.285000000000000000e+02
5.046702177650430610e-01,5.285000000000000000e+02
5.156413094555875043e-01,5.285000000000000000e+02
5.266124011461318366e-01,5.285000000000000000e+02
5.375834928366762799e-01,5.285000000000000000e+02
5.485545845272207233e-01,5.285000000000000000e+02
5.595256762177650556e-01,5.285000000000000000e+02
5.704967679083094989e-01,5.285000000000000000e+02
5.814678595988539422e-01,5.310000000000000000e+02
5.924389512893983856e-01,5.310000000000000000e+02
6.034100429799427179e-01,5.310000000000000000e+02
6.143811346704871612e-01,5.310000000000000000e+02
6.253522263610316045e-01,5.310000000000000000e+02
6.363233180515760479e-01,5.310000000000000000e+02
6.472944097421203802e-01,5.310000000000000000e+02
6.582655014326648235e-01,5.310000000000000000e+02
6.692365931232092668e-01,5.310000000000000000e+02
6.802076848137537102e-01,5.310000000000000000e+02
6.911787765042980425e-01,5.310000000000000000e+02
7.021498681948424858e-01,5.310000000000000000e+02
7.131209598853869291e-01,5.310000000000000000e+02
7.240920515759312615e-01,5.310000000000000000e+02
7.350631432664757048e-01,5.310000000000000000e+02
7.460342349570201481e-01,5.310000000000000000e+02
7.570053266475645914e-01,5.310000000000000000e+02
7.679764183381089238e-01,5.310000000000000000e+02
7.789475100286533671e-01,5.310000000000000000e+02
7.899186017191978104e-01,5.310000000000000000e+02
8.008896934097422537e-01,5.310000000000000000e+02
8.118607851002865861e-01,5.310000000000000000e+02
8.228318767908310294e-01,5.310000000000000000e+02
8.338029684813754727e-01,5.310000000000000000e+02
8.447740601719199161e-01,5.310000000000000000e+02
8.557451518624642484e-01,5.310000000000000000e+02
8.667162435530086917e-01,5.310000000000000000e+02
8.776873352435531350e-01,5.310000000000000000e+02
8.886584269340974673e-01,5.310000000000000000e+02
8.996295186246419107e-01,5.310000000000000000e+02
9.106006103151863540e-01,5.310000000000000000e+02
9.215717020057307973e-01,5.310000000000000000e+02
9.325427936962751296e-01,5.310000000000000000e+02
9.435138853868195730e-01,5.310000000000000000e+02
9.544849770773640163e-01,5.310000000000000000e+02
9.654560687679084596e-01,5.335000000000000000e+02
9.764271604584527919e-01,5.335000000000000000e+02
9.873982521489972353e-01,5.335000000000000000e+02
9.983693438395416786e-01,5.335000000000000000e+02
1.009340435530086122e+00,5.335000000000000000e+02
1.020311527220630454e+00,5.335000000000000000e+02
1.031282618911175009e+00,5.335000000000000000e+02
1.042253710601719341e+00,5.335000000000000000e+02
1.053224802292263673e+00,5.335000000000000000e+02
1.064195893982808228e+00,5.335000000000000000e+02
1.075166985673352560e+00,5.335000000000000000e+02
1.086138077363896892e+00,5.335000000000000000e+02
1.097109169054441447e+00,5.335000000000000000e+02
1.108080260744985779e+00,5.335000000000000000e+02
1.119051352435530111e+00,5.335000000000000000e+02
1.130022444126074666e+00,5.335000000000000000e+02
1.140993535816618998e+00,5.335000000000000000e+02
1.151964627507163552e+00,5.335000000000000000e+02
1.162935719197707884e+00,5.335000000000000000e+02
1.173906810888252217e+00,5.335000000000000000e+02
1.184877902578796771e+00,5.335000000000000000e+02
1.195848994269341103e+00,5.335000000000000000e+02
1.206820085959885436e+00,5.335000000000000000e+02
1.217791177650429990e+00,5.335000000000000000e+02
1.228762269340974322e+00,5.335000000000000000e+02
1.239733361031518655e+00,5.335000000000000000e+02
1.250704452722063209e+00,5.335000000000000000e+02
1.261675544412607541e+00,5.335000000000000000e+02
1.272646636103152096e+00,5.335000000000000000e+02
1.283617727793696428e+00,5.335000000000000000e+02
1.294588819484240760e+00,5.335000000000000000e+02
1.305559911174785315e+00,5.335000000000000000e+02
1.316531002865329647e+00,5.335000000000000000e+02
1.327502094555873979e+00,5.335000000000000000e+02
1.338473186246418534e+00,5.335000000000000000e+02
1.349444277936962866e+00,5.335000000000000000e+02
1.360415369627507420e+00,5.335000000000000000e+02
1.371386461318051753e+00,5.335000000000000000e+02
1.382357553008596085e+00,5.335000000000000000e+02
1.393328644699140639e+00,5.335000000000000000e+02
1.404299736389684972e+00,5.335000000000000000e+02
1.415270828080229304e+00,5.335000000000000000e+02
1.426241919770773858e+00,5.335000000000000000e+02
1.437213011461318191e+00,5.350000000000000000e+02
1.448184103151862523e+00,5.350000000000000000e+02
1.459155194842407077e+00,5.350000000000000000e+02
1.470126286532951410e+00,5.350000000000000000e+02
1.481097378223495964e+00,5.350000000000000000e+02
1.492068469914040296e+00,5.350000000000000000e+02
1.503039561604584629e+00,5.350000000000000000e+02
1.514010653295129183e+00,5.350000000000000000e+02
1.524981744985673515e+00,5.350000000000000000e+02
1.535952836676217848e+00,5.360000000000000000e+02
1.546923928366762402e+00,5.360000000000000000e+02
1.557895020057306734e+00,5.360000000000000000e+02
1.568866111747851289e+00,5.360000000000000000e+02
1.579837203438395621e+00,5.360000000000000000e+02
1.590808295128939953e+00,5.360000000000000000e+02
1.601779386819484507e+00,5.360000000000000000e+02
1.612750478510028840e+00,5.360000000000000000e+02
1.623721570200573172e+00,5.360000000000000000e+02
1.634692661891117726e+00,5.360000000000000000e+02
1.645663753581662059e+00,5.360000000000000000e+02
1.656634845272206391e+00,5.360000000000000000e+02
1.667605936962750945e+00,5.360000000000000000e+02
1.678577028653295278e+00,5.360000000000000000e+02
1.689548120343839832e+00,5.360000000000000000e+02
1.700519212034384164e+00,5.360000000000000000e+02
1.711490303724928497e+00,5.360000000000000000e+02
1.722461395415473051e+00,5.360000000000000000e+02
1.733432487106017383e+00,5.360000000000000000e+02
1.744403578796561716e+00,5.390000000000000000e+02
1.755374670487106270e+00,5.390000000000000000e+02
1.766345762177650602e+00,5.390000000000000000e+02
1.777316853868194935e+00,5.390000000000000000e+02
1.788287945558739489e+00,5.390000000000000000e+02
1.799259037249283821e+00,5.390000000000000000e+02
1.810230128939828376e+00,5.390000000000000000e+02
1.821201220630372708e+00,5.390000000000000000e+02
1.832172312320917040e+00,5.390000000000000000e+02
1.843143404011461595e+00,5.390000000000000000e+02
1.854114495702005927e+00,5.390000000000000000e+02
1.865085587392550259e+00,5.390000000000000000e+02
1.876056679083094814e+00,5.390000000000000000e+02
1.887027770773639146e+00,5.390000000000000000e+02
1.897998862464183700e+00,5.390000000000000000e+02
1.908969954154728033e+00,5.390000000000000000e+02
1.919941045845272365e+00,5.390000000000000000e+02
1.930912137535816919e+00,5.390000000000000000e+02
1.941883229226361252e+00,5.390000000000000000e+02
1.952854320916905584e+00,5.390000000000000000e+02
1.963825412607450138e+00,5.390000000000000000e+02
1.974796504297994471e+00,5.390000000000000000e+02
1.985767595988538803e+00,5.390000000000000000e+02
1.996738687679083357e+00,5.390000000000000000e+02
2.007709779369627690e+00,5.390000000000000000e+02
2.018680871060172244e+00,5.390000000000000000e+02
2.029651962750716354e+00,5.390000000000000000e+02
2.040623054441260908e+00,5.390000000000000000e+02
2.051594146131805463e+00,5.390000000000000000e+02
2.062565237822350017e+00,5.390000000000000000e+02
2.073536329512894127e+00,5.390000000000000000e+02
2.084507421203438682e+00,5.400000000000000000e+02
2.095478512893983236e+00,5.400000000000000000e+02
2.106449604584527346e+00,5.400000000000000000e+02
2.117420696275071901e+00,5.400000000000000000e+02
2.128391787965616455e+00,5.400000000000000000e+02
2.139362879656160565e+00,5.400000000000000000e+02
2.150333971346705120e+00,5.400000000000000000e+02
2.161305063037249674e+00,5.400000000000000000e+02
2.172276154727793784e+00,5.400000000000000000e+02
2.183247246418338339e+00,5.400000000000000000e+02
2.194218338108882893e+00,5.400000000000000000e+02
2.205189429799427003e+00,5.400000000000000000e+02
2.216160521489971558e+00,5.400000000000000000e+02
2.227131613180516112e+00,5.400000000000000000e+02
2.238102704871060222e+00,5.400000000000000000e+02
2.249073796561604777e+00,5.400000000000000000e+02
2.260044888252149331e+00,5.400000000000000000e+02
2.271015979942693885e+00,5.400000000000000000e+02
2.281987071633237996e+00,5.400000000000000000e+02
2.292958163323782550e+00,5.400000000000000000e+02
2.303929255014327104e+00,5.400000000000000000e+02
2.314900346704871215e+00,5.400000000000000000e+02
2.325871438395415769e+00,5.400000000000000000e+02
2.336842530085960323e+00,5.400000000000000000e+02
2.347813621776504434e+00,5.400000000000000000e+02
2.358784713467048988e+00,5.400000000000000000e+02
2.369755805157593542e+00,5.400000000000000000e+02
2.380726896848137653e+00,5.400000000000000000e+02
2.391697988538682207e+00,5.400000000000000000e+02
2.402669080229226761e+00,5.400000000000000000e+02
2.413640171919770872e+00,5.400000000000000000e+02
2.424611263610315426e+00,5.400000000000000000e+02
2.435582355300859980e+00,5.400000000000000000e+02
2.446553446991404090e+00,5.400000000000000000e+02
2.457524538681948645e+00,5.400000000000000000e+02
2.468495630372493199e+00,5.400000000000000000e+02
2.479466722063037309e+00,5.400000000000000000e+02
2.490437813753581864e+00,5.400000000000000000e+02
2.501408905444126418e+00,5.400000000000000000e+02
2.512379997134670973e+00,5.400000000000000000e+02
2.523351088825215083e+00,5.400000000000000000e+02
2.534322180515759637e+00,5.400000000000000000e+02
2.545293272206304191e+00,5.400000000000000000e+02
2.556264363896848302e+00,5.400000000000000000e+02
2.567235455587392856e+00,5.400000000000000000e+02
2.578206547277937410e+00,5.400000000000000000e+02
2.589177638968481521e+00,5.400000000000000000e+02
2.600148730659026075e+00,5.400000000000000000e+02
2.611119822349570629e+00,5.400000000000000000e+02
2.622090914040114740e+00,5.400000000000000000e+02
2.633062005730659294e+00,5.400000000000000000e+02
2.644033097421203848e+00,5.400000000000000000e+02
2.655004189111747959e+00,5.400000000000000000e+02
2.665975280802292513e+00,5.400000000000000000e+02
2.676946372492837067e+00,5.415000000000000000e+02
2.687917464183381178e+00,5.415000000000000000e+02
2.698888555873925732e+00,5.415000000000000000e+02
2.709859647564470286e+00,5.415000000000000000e+02
2.720830739255014841e+00,5.415000000000000000e+02
2.731801830945558951e+00,5.415000000000000000e+02
2.742772922636103505e+00,5.415000000000000000e+02
2.753744014326648060e+00,5.415000000000000000e+02
2.764715106017192170e+00,5.415000000000000000e+02
2.775686197707736724e+00,5.415000000000000000e+02
2.786657289398281279e+00,5.415000000000000000e+02
2.797628381088825389e+00,5.415000000000000000e+02
2.808599472779369943e+00,5.415000000000000000e+02
2.819570564469914498e+00,5.415000000000000000e+02
2.830541656160458608e+00,5.415000000000000000e+02
2.841512747851003162e+00,5.415000000000000000e+02
2.852483839541547717e+00,5.415000000000000000e+02
2.863454931232091827e+00,5.415000000000000000e+02
2.874426022922636381e+00,5.415000000000000000e+02
2.885397114613180936e+00,5.415000000000000000e+02
2.896368206303725046e+00,5.415000000000000000e+02
2.907339297994269600e+00,5.415000000000000000e+02
2.918310389684814155e+00,5.415000000000000000e+02
2.929281481375358709e+00,5.415000000000000000e+02
2.940252573065902819e+00,5.415000000000000000e+02
2.951223664756447373e+00,5.415000000000000000e+02
2.962194756446991928e+00,5.425000000000000000e+02
2.973165848137536038e+00,5.425000000000000000e+02
2.984136939828080592e+00,5.425000000000000000e+02
2.995108031518625147e+00,5.425000000000000000e+02
3.006079123209169257e+00,5.425000000000000000e+02
3.017050214899713811e+00,5.425000000000000000e+02
3.028021306590258366e+00,5.425000000000000000e+02
3.038992398280802476e+00,5.425000000000000000e+02
3.049963489971347030e+00,5.425000000000000000e+02
3.060934581661891585e+00,5.425000000000000000e+02
3.071905673352435695e+00,5.425000000000000000e+02
3.082876765042980249e+00,5.425000000000000000e+02
3.093847856733524804e+00,5.425000000000000000e+02
3.104818948424068914e+00,5.425000000000000000e+02
3.115790040114613468e+00,5.425000000000000000e+02
3.126761131805158023e+00,5.425000000000000000e+02
3.137732223495702577e+00,5.425000000000000000e+02
3.148703315186246687e+00,5.425000000000000000e+02
3.159674406876791242e+00,5.425000000000000000e+02
3.170645498567335796e+00,5.425000000000000000e+02
3.181616590257879906e+00,5.425000000000000000e+02
3.192587681948424461e+00,5.425000000000000000e+02
3.203558773638969015e+00,5.425000000000000000e+02
3.214529865329513125e+00,5.425000000000000000e+02
3.225500957020057680e+00,5.425000000000000000e+02
3.236472048710602234e+00,5.425000000000000000e+02
3.247443140401146344e+00,5.425000000000000000e+02
3.258414232091690899e+00,5.425000000000000000e+02
3.269385323782235453e+00,5.425000000000000000e+02
3.280356415472779563e+00,5.425000000000000000e+02
3.291327507163324118e+00,5.425000000000000000e+02
3.302298598853868672e+00,5.425000000000000000e+02
3.313269690544412782e+00,5.425000000000000000e+02
3.324240782234957337e+00,5.425000000000000000e+02
3.335211873925501891e+00,5.425000000000000000e+02
3.346182965616046001e+00,5.425000000000000000e+02
3.357154057306590555e+00,5.430000000000000000e+02
3.368125148997135110e+00,5.430000000000000000e+02
3.379096240687679664e+00,5.430000000000000000e+02
3.390067332378223774e+00,5.430000000000000000e+02
3.401038424068768329e+00,5.430000000000000000e+02
3.412009515759312883e+00,5.430000000000000000e+02
3.422980607449856993e+00,5.430000000000000000e+02
3.433951699140401548e+00,5.430000000000000000e+02
3.444922790830946102e+00,5.430000000000000000e+02
3.455893882521490212e+00,5.430000000000000000e+02
3.466864974212034767e+00,5.430000000000000000e+02
3.477836065902579321e+00,5.430000000000000000e+02
3.488807157593123431e+00,5.430000000000000000e+02
3.499778249283667986e+00,5.430000000000000000e+02
3.510749340974212540e+00,5.430000000000000000e+02
3.521720432664756650e+00,5.430000000000000000e+02
3.532691524355301205e+00,5.430000000000000000e+02
3.543662616045845759e+00,5.430000000000000000e+02
3.554633707736389869e+00,5.430000000000000000e+02
3.565604799426934424e+00,5.430000000000000000e+02
3.576575891117478978e+00,5.430000000000000000e+02
3.587546982808023532e+00,5.430000000000000000e+02
3.598518074498567643e+00,5.430000000000000000e+02
3.609489166189112197e+00,5.430000000000000000e+02
3.620460257879656751e+00,5.430000000000000000e+02
3.631431349570200862e+00,5.430000000000000000e+02
3.642402441260745416e+00,5.430000000000000000e+02
3.653373532951289970e+00,5.430000000000000000e+02
3.664344624641834081e+00,5.430000000000000000e+02
3.675315716332378635e+00,5.430000000000000000e+02
3.686286808022923189e+00,5.430000000000000000e+02
3.697257899713467300e+00,5.430000000000000000e+02
3.708228991404011854e+00,5.430000000000000000e+02
3.719200083094556408e+00,5.430000000000000000e+02
3.730171174785100519e+00,5.430000000000000000e+02
3.741142266475645073e+00,5.430000000000000000e+02
3.752113358166189627e+00,5.430000000000000000e+02
3.763084449856733738e+00,5.430000000000000000e+02
3.774055541547278292e+00,5.430000000000000000e+02
3.785026633237822846e+00,5.430000000000000000e+02
3.795997724928367401e+00,5.430000000000000000e+02
3.806968816618911511e+00,5.430000000000000000e+02
3.817939908309456065e+00,5.430000000000000000e+02
3.828911000000000175e+00,5.430000000000000000e+02


==> figures/data/ransac1/ransac_iter_up2pfori.csv <==
a,b
0.000000000000000000e+00,3.000000000000000000e+00
1.037234957020057198e-02,8.750000000000000000e+01
2.074469914040114396e-02,2.090000000000000000e+02
3.111704871060171768e-02,3.125000000000000000e+02
4.148939828080228792e-02,3.435000000000000000e+02
5.186174785100285817e-02,3.585000000000000000e+02
6.223409742120343535e-02,3.925000000000000000e+02
7.260644699140400560e-02,4.235000000000000000e+02
8.297879656160457584e-02,4.250000000000000000e+02
9.335114613180514609e-02,4.250000000000000000e+02
1.037234957020057163e-01,4.290000000000000000e+02
1.140958452722062866e-01,4.320000000000000000e+02
1.244681948424068707e-01,4.320000000000000000e+02
1.348405444126074271e-01,4.390000000000000000e+02
1.452128939828080112e-01,4.390000000000000000e+02
1.555852435530085676e-01,4.535000000000000000e+02
1.659575931232091517e-01,4.600000000000000000e+02
1.763299426934097358e-01,4.600000000000000000e+02
1.867022922636102922e-01,4.600000000000000000e+02
1.970746418338108763e-01,4.600000000000000000e+02
2.074469914040114327e-01,4.610000000000000000e+02
2.178193409742120168e-01,4.775000000000000000e+02
2.281916905444125732e-01,4.815000000000000000e+02
2.385640401146131573e-01,4.815000000000000000e+02
2.489363896848137414e-01,4.840000000000000000e+02
2.593087392550142978e-01,4.875000000000000000e+02
2.696810888252148541e-01,4.875000000000000000e+02
2.800534383954154660e-01,4.920000000000000000e+02
2.904257879656160224e-01,4.950000000000000000e+02
3.007981375358165788e-01,4.950000000000000000e+02
3.111704871060171351e-01,4.950000000000000000e+02
3.215428366762177470e-01,4.960000000000000000e+02
3.319151862464183034e-01,4.960000000000000000e+02
3.422875358166188597e-01,4.975000000000000000e+02
3.526598853868194716e-01,5.060000000000000000e+02
3.630322349570200280e-01,5.060000000000000000e+02
3.734045845272205844e-01,5.060000000000000000e+02
3.837769340974211407e-01,5.060000000000000000e+02
3.941492836676217526e-01,5.060000000000000000e+02
4.045216332378223090e-01,5.065000000000000000e+02
4.148939828080228653e-01,5.070000000000000000e+02
4.252663323782234772e-01,5.070000000000000000e+02
4.356386819484240336e-01,5.070000000000000000e+02
4.460110315186245900e-01,5.070000000000000000e+02
4.563833810888251463e-01,5.070000000000000000e+02
4.667557306590257582e-01,5.070000000000000000e+02
4.771280802292263146e-01,5.070000000000000000e+02
4.875004297994268709e-01,5.070000000000000000e+02
4.978727793696274828e-01,5.070000000000000000e+02
5.082451289398279837e-01,5.070000000000000000e+02
5.186174785100285956e-01,5.075000000000000000e+02
5.289898280802292074e-01,5.075000000000000000e+02
5.393621776504297083e-01,5.075000000000000000e+02
5.497345272206303202e-01,5.075000000000000000e+02
5.601068767908309320e-01,5.105000000000000000e+02
5.704792263610314329e-01,5.105000000000000000e+02
5.808515759312320448e-01,5.105000000000000000e+02
5.912239255014326567e-01,5.105000000000000000e+02
6.015962750716331575e-01,5.135000000000000000e+02
6.119686246418337694e-01,5.135000000000000000e+02
6.223409742120342703e-01,5.140000000000000000e+02
6.327133237822348821e-01,5.140000000000000000e+02
6.430856733524354940e-01,5.155000000000000000e+02
6.534580229226359949e-01,5.155000000000000000e+02
6.638303724928366067e-01,5.155000000000000000e+02
6.742027220630372186e-01,5.155000000000000000e+02
6.845750716332377195e-01,5.155000000000000000e+02
6.949474212034383314e-01,5.155000000000000000e+02
7.053197707736389432e-01,5.155000000000000000e+02
7.156921203438394441e-01,5.170000000000000000e+02
7.260644699140400560e-01,5.180000000000000000e+02
7.364368194842405568e-01,5.195000000000000000e+02
7.468091690544411687e-01,5.205000000000000000e+02
7.571815186246417806e-01,5.220000000000000000e+02
7.675538681948422814e-01,5.220000000000000000e+02
7.779262177650428933e-01,5.220000000000000000e+02
7.882985673352435052e-01,5.220000000000000000e+02
7.986709169054440061e-01,5.220000000000000000e+02
8.090432664756446179e-01,5.220000000000000000e+02
8.194156160458452298e-01,5.220000000000000000e+02
8.297879656160457307e-01,5.220000000000000000e+02
8.401603151862463426e-01,5.220000000000000000e+02
8.505326647564469544e-01,5.235000000000000000e+02
8.609050143266474553e-01,5.235000000000000000e+02
8.712773638968480672e-01,5.235000000000000000e+02
8.816497134670485680e-01,5.235000000000000000e+02
8.920220630372491799e-01,5.235000000000000000e+02
9.023944126074497918e-01,5.235000000000000000e+02
9.127667621776502926e-01,5.235000000000000000e+02
9.231391117478509045e-01,5.235000000000000000e+02
9.335114613180515164e-01,5.245000000000000000e+02
9.438838108882520173e-01,5.245000000000000000e+02
9.542561604584526291e-01,5.245000000000000000e+02
9.646285100286532410e-01,5.245000000000000000e+02
9.750008595988537419e-01,5.245000000000000000e+02
9.853732091690543538e-01,5.245000000000000000e+02
9.957455587392549656e-01,5.245000000000000000e+02
1.006117908309455578e+00,5.245000000000000000e+02
1.016490257879655967e+00,5.245000000000000000e+02
1.026862607449856579e+00,5.245000000000000000e+02
1.037234957020057191e+00,5.245000000000000000e+02
1.047607306590257803e+00,5.245000000000000000e+02
1.057979656160458415e+00,5.245000000000000000e+02
1.068352005730658805e+00,5.245000000000000000e+02
1.078724355300859417e+00,5.245000000000000000e+02
1.089096704871060028e+00,5.245000000000000000e+02
1.099469054441260640e+00,5.245000000000000000e+02
1.109841404011461252e+00,5.245000000000000000e+02
1.120213753581661864e+00,5.245000000000000000e+02
1.130586103151862254e+00,5.245000000000000000e+02
1.140958452722062866e+00,5.245000000000000000e+02
1.151330802292263478e+00,5.245000000000000000e+02
1.161703151862464090e+00,5.245000000000000000e+02
1.172075501432664701e+00,5.245000000000000000e+02
1.182447851002865313e+00,5.245000000000000000e+02
1.192820200573065703e+00,5.260000000000000000e+02
1.203192550143266315e+00,5.260000000000000000e+02
1.213564899713466927e+00,5.260000000000000000e+02
1.223937249283667539e+00,5.260000000000000000e+02
1.234309598853868151e+00,5.260000000000000000e+02
1.244681948424068541e+00,5.260000000000000000e+02
1.255054297994269152e+00,5.260000000000000000e+02
1.265426647564469764e+00,5.260000000000000000e+02
1.275798997134670376e+00,5.260000000000000000e+02
1.286171346704870988e+00,5.260000000000000000e+02
1.296543696275071600e+00,5.260000000000000000e+02
1.306916045845271990e+00,5.260000000000000000e+02
1.317288395415472602e+00,5.260000000000000000e+02
1.327660744985673213e+00,5.260000000000000000e+02
1.338033094555873825e+00,5.260000000000000000e+02
1.348405444126074437e+00,5.260000000000000000e+02
1.358777793696274827e+00,5.260000000000000000e+02
1.369150143266475439e+00,5.260000000000000000e+02
1.379522492836676051e+00,5.260000000000000000e+02
1.389894842406876663e+00,5.260000000000000000e+02
1.400267191977077275e+00,5.260000000000000000e+02
1.410639541547277886e+00,5.260000000000000000e+02
1.421011891117478276e+00,5.260000000000000000e+02
1.431384240687678888e+00,5.260000000000000000e+02
1.441756590257879500e+00,5.260000000000000000e+02
1.452128939828080112e+00,5.270000000000000000e+02
1.462501289398280724e+00,5.270000000000000000e+02
1.472873638968481114e+00,5.270000000000000000e+02
1.483245988538681726e+00,5.270000000000000000e+02
1.493618338108882337e+00,5.270000000000000000e+02
1.503990687679082949e+00,5.270000000000000000e+02
1.514363037249283561e+00,5.270000000000000000e+02
1.524735386819484173e+00,5.270000000000000000e+02
1.535107736389684563e+00,5.270000000000000000e+02
1.545480085959885175e+00,5.270000000000000000e+02
1.555852435530085787e+00,5.270000000000000000e+02
1.566224785100286399e+00,5.270000000000000000e+02
1.576597134670487010e+00,5.270000000000000000e+02
1.586969484240687622e+00,5.270000000000000000e+02
1.597341833810888012e+00,5.270000000000000000e+02
1.607714183381088624e+00,5.270000000000000000e+02
1.618086532951289236e+00,5.270000000000000000e+02
1.628458882521489848e+00,5.280000000000000000e+02
1.638831232091690460e+00,5.280000000000000000e+02
1.649203581661890849e+00,5.280000000000000000e+02
1.659575931232091461e+00,5.280000000000000000e+02
1.669948280802292073e+00,5.280000000000000000e+02
1.680320630372492685e+00,5.280000000000000000e+02
1.690692979942693297e+00,5.280000000000000000e+02
1.701065329512893909e+00,5.280000000000000000e+02
1.711437679083094299e+00,5.280000000000000000e+02
1.721810028653294911e+00,5.285000000000000000e+02
1.732182378223495522e+00,5.285000000000000000e+02
1.742554727793696134e+00,5.285000000000000000e+02
1.752927077363896746e+00,5.285000000000000000e+02
1.763299426934097136e+00,5.285000000000000000e+02
1.773671776504297748e+00,5.290000000000000000e+02
1.784044126074498360e+00,5.290000000000000000e+02
1.794416475644698972e+00,5.290000000000000000e+02
1.804788825214899584e+00,5.290000000000000000e+02
1.815161174785100195e+00,5.290000000000000000e+02
1.825533524355300585e+00,5.290000000000000000e+02
1.835905873925501197e+00,5.290000000000000000e+02
1.846278223495701809e+00,5.290000000000000000e+02
1.856650573065902421e+00,5.290000000000000000e+02
1.867022922636103033e+00,5.310000000000000000e+02
1.877395272206303423e+00,5.310000000000000000e+02
1.887767621776504035e+00,5.310000000000000000e+02
1.898139971346704646e+00,5.310000000000000000e+02
1.908512320916905258e+00,5.310000000000000000e+02
1.918884670487105870e+00,5.310000000000000000e+02
1.929257020057306482e+00,5.310000000000000000e+02
1.939629369627506872e+00,5.310000000000000000e+02
1.950001719197707484e+00,5.310000000000000000e+02
1.960374068767908096e+00,5.310000000000000000e+02
1.970746418338108708e+00,5.310000000000000000e+02
1.981118767908309319e+00,5.310000000000000000e+02
1.991491117478509931e+00,5.310000000000000000e+02
2.001863467048710543e+00,5.310000000000000000e+02
2.012235816618911155e+00,5.310000000000000000e+02
2.022608166189111323e+00,5.310000000000000000e+02
2.032980515759311935e+00,5.310000000000000000e+02
2.043352865329512547e+00,5.310000000000000000e+02
2.053725214899713158e+00,5.310000000000000000e+02
2.064097564469913770e+00,5.310000000000000000e+02
2.074469914040114382e+00,5.310000000000000000e+02
2.084842263610314994e+00,5.310000000000000000e+02
2.095214613180515606e+00,5.310000000000000000e+02
2.105586962750716218e+00,5.310000000000000000e+02
2.115959312320916830e+00,5.310000000000000000e+02
2.126331661891117442e+00,5.310000000000000000e+02
2.136704011461317609e+00,5.310000000000000000e+02
2.147076361031518221e+00,5.310000000000000000e+02
2.157448710601718833e+00,5.310000000000000000e+02
2.167821060171919445e+00,5.310000000000000000e+02
2.178193409742120057e+00,5.310000000000000000e+02
2.188565759312320669e+00,5.310000000000000000e+02
2.198938108882521281e+00,5.310000000000000000e+02
2.209310458452721893e+00,5.310000000000000000e+02
2.219682808022922504e+00,5.310000000000000000e+02
2.230055157593123116e+00,5.310000000000000000e+02
2.240427507163323728e+00,5.310000000000000000e+02
2.250799856733524340e+00,5.310000000000000000e+02
2.261172206303724508e+00,5.310000000000000000e+02
2.271544555873925120e+00,5.310000000000000000e+02
2.281916905444125732e+00,5.310000000000000000e+02
2.292289255014326343e+00,5.310000000000000000e+02
2.302661604584526955e+00,5.310000000000000000e+02
2.313033954154727567e+00,5.310000000000000000e+02
2.323406303724928179e+00,5.310000000000000000e+02
2.333778653295128791e+00,5.310000000000000000e+02
2.344151002865329403e+00,5.310000000000000000e+02
2.354523352435530015e+00,5.310000000000000000e+02
2.364895702005730627e+00,5.310000000000000000e+02
2.375268051575930794e+00,5.310000000000000000e+02
2.385640401146131406e+00,5.310000000000000000e+02
2.396012750716332018e+00,5.310000000000000000e+02
2.406385100286532630e+00,5.310000000000000000e+02
2.416757449856733242e+00,5.310000000000000000e+02
2.427129799426933854e+00,5.310000000000000000e+02
2.437502148997134466e+00,5.335000000000000000e+02
2.447874498567335078e+00,5.335000000000000000e+02
2.458246848137535689e+00,5.335000000000000000e+02
2.468619197707736301e+00,5.335000000000000000e+02
2.478991547277936913e+00,5.335000000000000000e+02
2.489363896848137081e+00,5.360000000000000000e+02
2.499736246418337693e+00,5.360000000000000000e+02
2.510108595988538305e+00,5.360000000000000000e+02
2.520480945558738917e+00,5.360000000000000000e+02
2.530853295128939529e+00,5.360000000000000000e+02
2.541225644699140140e+00,5.360000000000000000e+02
2.551597994269340752e+00,5.360000000000000000e+02
2.561970343839541364e+00,5.360000000000000000e+02
2.572342693409741976e+00,5.360000000000000000e+02
2.582715042979942588e+00,5.360000000000000000e+02
2.593087392550143200e+00,5.360000000000000000e+02
2.603459742120343368e+00,5.360000000000000000e+02
2.613832091690543979e+00,5.360000000000000000e+02
2.624204441260744591e+00,5.360000000000000000e+02
2.634576790830945203e+00,5.360000000000000000e+02
2.644949140401145815e+00,5.360000000000000000e+02
2.655321489971346427e+00,5.360000000000000000e+02
2.665693839541547039e+00,5.360000000000000000e+02
2.676066189111747651e+00,5.360000000000000000e+02
2.686438538681948263e+00,5.360000000000000000e+02
2.696810888252148874e+00,5.360000000000000000e+02
2.707183237822349486e+00,5.360000000000000000e+02
2.717555587392549654e+00,5.360000000000000000e+02
2.727927936962750266e+00,5.360000000000000000e+02
2.738300286532950878e+00,5.360000000000000000e+02
2.748672636103151490e+00,5.360000000000000000e+02
2.759044985673352102e+00,5.360000000000000000e+02
2.769417335243552714e+00,5.360000000000000000e+02
2.779789684813753325e+00,5.360000000000000000e+02
2.790162034383953937e+00,5.360000000000000000e+02
2.800534383954154549e+00,5.360000000000000000e+02
2.810906733524355161e+00,5.360000000000000000e+02
2.821279083094555773e+00,5.360000000000000000e+02
2.831651432664755941e+00,5.360000000000000000e+02
2.842023782234956553e+00,5.360000000000000000e+02
2.852396131805157165e+00,5.360000000000000000e+02
2.862768481375357776e+00,5.360000000000000000e+02
2.873140830945558388e+00,5.360000000000000000e+02
2.883513180515759000e+00,5.360000000000000000e+02
2.893885530085959612e+00,5.360000000000000000e+02
2.904257879656160224e+00,5.360000000000000000e+02
2.914630229226360836e+00,5.360000000000000000e+02
2.925002578796561448e+00,5.360000000000000000e+02
2.935374928366762060e+00,5.360000000000000000e+02
2.945747277936962227e+00,5.360000000000000000e+02
2.956119627507162839e+00,5.360000000000000000e+02
2.966491977077363451e+00,5.360000000000000000e+02
2.976864326647564063e+00,5.360000000000000000e+02
2.987236676217764675e+00,5.360000000000000000e+02
2.997609025787965287e+00,5.360000000000000000e+02
3.007981375358165899e+00,5.360000000000000000e+02
3.018353724928366510e+00,5.360000000000000000e+02
3.028726074498567122e+00,5.360000000000000000e+02
3.039098424068767734e+00,5.360000000000000000e+02
3.049470773638968346e+00,5.360000000000000000e+02
3.059843123209168514e+00,5.360000000000000000e+02
3.070215472779369126e+00,5.360000000000000000e+02
3.080587822349569738e+00,5.360000000000000000e+02
3.090960171919770350e+00,5.360000000000000000e+02
3.101332521489970961e+00,5.365000000000000000e+02
3.111704871060171573e+00,5.365000000000000000e+02
3.122077220630372185e+00,5.365000000000000000e+02
3.132449570200572797e+00,5.365000000000000000e+02
3.142821919770773409e+00,5.365000000000000000e+02
3.153194269340974021e+00,5.365000000000000000e+02
3.163566618911174633e+00,5.365000000000000000e+02
3.173938968481375245e+00,5.365000000000000000e+02
3.184311318051575412e+00,5.365000000000000000e+02
3.194683667621776024e+00,5.365000000000000000e+02
3.205056017191976636e+00,5.365000000000000000e+02
3.215428366762177248e+00,5.365000000000000000e+02
3.225800716332377860e+00,5.365000000000000000e+02
3.236173065902578472e+00,5.365000000000000000e+02
3.246545415472779084e+00,5.365000000000000000e+02
3.256917765042979696e+00,5.365000000000000000e+02
3.267290114613180307e+00,5.365000000000000000e+02
3.277662464183380919e+00,5.365000000000000000e+02
3.288034813753581531e+00,5.365000000000000000e+02
3.298407163323781699e+00,5.375000000000000000e+02
3.308779512893982311e+00,5.375000000000000000e+02
3.319151862464182923e+00,5.375000000000000000e+02
3.329524212034383535e+00,5.375000000000000000e+02
3.339896561604584146e+00,5.375000000000000000e+02
3.350268911174784758e+00,5.375000000000000000e+02
3.360641260744985370e+00,5.375000000000000000e+02
3.371013610315185982e+00,5.375000000000000000e+02
3.381385959885386594e+00,5.375000000000000000e+02
3.391758309455587206e+00,5.375000000000000000e+02
3.402130659025787818e+00,5.375000000000000000e+02
3.412503008595987986e+00,5.375000000000000000e+02
3.422875358166188597e+00,5.375000000000000000e+02
3.433247707736389209e+00,5.375000000000000000e+02
3.443620057306589821e+00,5.375000000000000000e+02
3.453992406876790433e+00,5.375000000000000000e+02
3.464364756446991045e+00,5.375000000000000000e+02
3.474737106017191657e+00,5.410000000000000000e+02
3.485109455587392269e+00,5.410000000000000000e+02
3.495481805157592881e+00,5.410000000000000000e+02
3.505854154727793492e+00,5.410000000000000000e+02
3.516226504297994104e+00,5.410000000000000000e+02
3.526598853868194272e+00,5.410000000000000000e+02
3.536971203438394884e+00,5.410000000000000000e+02
3.547343553008595496e+00,5.410000000000000000e+02
3.557715902578796108e+00,5.410000000000000000e+02
3.568088252148996720e+00,5.410000000000000000e+02
3.578460601719197332e+00,5.410000000000000000e+02
3.588832951289397943e+00,5.410000000000000000e+02
3.599205300859598555e+00,5.410000000000000000e+02
3.609577650429799167e+00,5.410000000000000000e+02
3.619949999999999779e+00,5.410000000000000000e+02


==> figures/data/ransac1/ransac_iter_up3pf.csv <==
a,b
0.000000000000000000e+00,2.000000000000000000e+00
3.575043553008596525e-02,1.150000000000000000e+01
7.150087106017193050e-02,4.900000000000000000e+01
1.072513065902578888e-01,8.950000000000000000e+01
1.430017421203438610e-01,1.190000000000000000e+02
1.787521776504298332e-01,1.515000000000000000e+02
2.145026131805157776e-01,1.880000000000000000e+02
2.502530487106017776e-01,2.280000000000000000e+02
2.860034842406877220e-01,2.375000000000000000e+02
3.217539197707736665e-01,2.545000000000000000e+02
3.575043553008596664e-01,2.725000000000000000e+02
3.932547908309456108e-01,2.885000000000000000e+02
4.290052263610315553e-01,2.885000000000000000e+02
4.647556618911175552e-01,3.175000000000000000e+02
5.005060974212035552e-01,3.310000000000000000e+02
5.362565329512894996e-01,3.465000000000000000e+02
5.720069684813754440e-01,3.490000000000000000e+02
6.077574040114613885e-01,3.490000000000000000e+02
6.435078395415473329e-01,3.490000000000000000e+02
6.792582750716333884e-01,3.525000000000000000e+02
7.150087106017193328e-01,3.710000000000000000e+02
7.507591461318052772e-01,3.710000000000000000e+02
7.865095816618912217e-01,3.710000000000000000e+02
8.222600171919771661e-01,3.820000000000000000e+02
8.580104527220631105e-01,3.935000000000000000e+02
8.937608882521491660e-01,4.155000000000000000e+02
9.295113237822351104e-01,4.200000000000000000e+02
9.652617593123210549e-01,4.200000000000000000e+02
1.001012194842407110e+00,4.210000000000000000e+02
1.036762630372493055e+00,4.210000000000000000e+02
1.072513065902578999e+00,4.210000000000000000e+02
1.108263501432664944e+00,4.210000000000000000e+02
1.144013936962750888e+00,4.220000000000000000e+02
1.179764372492836833e+00,4.220000000000000000e+02
1.215514808022922777e+00,4.220000000000000000e+02
1.251265243553008721e+00,4.300000000000000000e+02
1.287015679083094666e+00,4.300000000000000000e+02
1.322766114613180610e+00,4.300000000000000000e+02
1.358516550143266777e+00,4.300000000000000000e+02
1.394266985673352721e+00,4.300000000000000000e+02
1.430017421203438666e+00,4.300000000000000000e+02
1.465767856733524610e+00,4.300000000000000000e+02
1.501518292263610554e+00,4.300000000000000000e+02
1.537268727793696499e+00,4.300000000000000000e+02
1.573019163323782443e+00,4.300000000000000000e+02
1.608769598853868388e+00,4.300000000000000000e+02
1.644520034383954332e+00,4.380000000000000000e+02
1.680270469914040277e+00,4.380000000000000000e+02
1.716020905444126221e+00,4.470000000000000000e+02
1.751771340974212388e+00,4.480000000000000000e+02
1.787521776504298332e+00,4.490000000000000000e+02
1.823272212034384276e+00,4.490000000000000000e+02
1.859022647564470221e+00,4.495000000000000000e+02
1.894773083094556165e+00,4.515000000000000000e+02
1.930523518624642110e+00,4.515000000000000000e+02
1.966273954154728054e+00,4.620000000000000000e+02
2.002024389684814221e+00,4.620000000000000000e+02
2.037774825214900165e+00,4.625000000000000000e+02
2.073525260744986110e+00,4.625000000000000000e+02
2.109275696275072054e+00,4.715000000000000000e+02
2.145026131805157998e+00,4.730000000000000000e+02
2.180776567335243943e+00,4.730000000000000000e+02
2.216527002865329887e+00,4.730000000000000000e+02
2.252277438395415832e+00,4.730000000000000000e+02
2.288027873925501776e+00,4.750000000000000000e+02
2.323778309455587721e+00,4.750000000000000000e+02
2.359528744985673665e+00,4.750000000000000000e+02
2.395279180515759609e+00,4.750000000000000000e+02
2.431029616045845554e+00,4.765000000000000000e+02
2.466780051575931498e+00,4.765000000000000000e+02
2.502530487106017443e+00,4.765000000000000000e+02
2.538280922636103387e+00,4.765000000000000000e+02
2.574031358166189332e+00,4.765000000000000000e+02
2.609781793696275276e+00,4.765000000000000000e+02
2.645532229226361220e+00,4.765000000000000000e+02
2.681282664756447609e+00,4.765000000000000000e+02
2.717033100286533553e+00,4.765000000000000000e+02
2.752783535816619498e+00,4.765000000000000000e+02
2.788533971346705442e+00,4.780000000000000000e+02
2.824284406876791387e+00,4.780000000000000000e+02
2.860034842406877331e+00,4.780000000000000000e+02
2.895785277936963276e+00,4.780000000000000000e+02
2.931535713467049220e+00,4.780000000000000000e+02
2.967286148997135165e+00,4.780000000000000000e+02
3.003036584527221109e+00,4.780000000000000000e+02
3.038787020057307053e+00,4.780000000000000000e+02
3.074537455587392998e+00,4.820000000000000000e+02
3.110287891117478942e+00,4.855000000000000000e+02
3.146038326647564887e+00,4.855000000000000000e+02
3.181788762177650831e+00,4.880000000000000000e+02
3.217539197707736776e+00,4.880000000000000000e+02
3.253289633237822720e+00,4.880000000000000000e+02
3.289040068767908664e+00,4.880000000000000000e+02
3.324790504297994609e+00,4.915000000000000000e+02
3.360540939828080553e+00,4.915000000000000000e+02
3.396291375358166498e+00,4.915000000000000000e+02
3.432041810888252442e+00,4.915000000000000000e+02
3.467792246418338831e+00,4.915000000000000000e+02
3.503542681948424775e+00,4.915000000000000000e+02
3.539293117478510720e+00,4.915000000000000000e+02
3.575043553008596664e+00,4.915000000000000000e+02
3.610793988538682608e+00,4.915000000000000000e+02
3.646544424068768553e+00,4.915000000000000000e+02
3.682294859598854497e+00,4.915000000000000000e+02
3.718045295128940442e+00,4.915000000000000000e+02
3.753795730659026386e+00,4.915000000000000000e+02
3.789546166189112331e+00,4.930000000000000000e+02
3.825296601719198275e+00,4.930000000000000000e+02
3.861047037249284219e+00,4.930000000000000000e+02
3.896797472779370164e+00,4.930000000000000000e+02
3.932547908309456108e+00,4.930000000000000000e+02
3.968298343839542053e+00,4.930000000000000000e+02
4.004048779369628441e+00,4.940000000000000000e+02
4.039799214899714386e+00,4.940000000000000000e+02
4.075549650429800330e+00,4.940000000000000000e+02
4.111300085959886275e+00,4.940000000000000000e+02
4.147050521489972219e+00,4.940000000000000000e+02
4.182800957020058163e+00,4.940000000000000000e+02
4.218551392550144108e+00,4.940000000000000000e+02
4.254301828080230052e+00,4.940000000000000000e+02
4.290052263610315997e+00,4.940000000000000000e+02
4.325802699140401941e+00,4.940000000000000000e+02
4.361553134670487886e+00,4.940000000000000000e+02
4.397303570200573830e+00,4.940000000000000000e+02
4.433054005730659775e+00,4.940000000000000000e+02
4.468804441260745719e+00,4.940000000000000000e+02
4.504554876790831663e+00,4.940000000000000000e+02
4.540305312320917608e+00,4.940000000000000000e+02
4.576055747851003552e+00,4.940000000000000000e+02
4.611806183381089497e+00,4.940000000000000000e+02
4.647556618911175441e+00,4.940000000000000000e+02
4.683307054441261386e+00,4.940000000000000000e+02
4.719057489971347330e+00,4.940000000000000000e+02
4.754807925501433274e+00,4.940000000000000000e+02
4.790558361031519219e+00,4.990000000000000000e+02
4.826308796561605163e+00,4.990000000000000000e+02
4.862059232091691108e+00,5.030000000000000000e+02
4.897809667621777052e+00,5.030000000000000000e+02
4.933560103151862997e+00,5.030000000000000000e+02
4.969310538681948941e+00,5.030000000000000000e+02
5.005060974212034886e+00,5.030000000000000000e+02
5.040811409742120830e+00,5.030000000000000000e+02
5.076561845272206774e+00,5.030000000000000000e+02
5.112312280802292719e+00,5.030000000000000000e+02
5.148062716332378663e+00,5.030000000000000000e+02
5.183813151862464608e+00,5.030000000000000000e+02
5.219563587392550552e+00,5.030000000000000000e+02
5.255314022922636497e+00,5.055000000000000000e+02
5.291064458452722441e+00,5.055000000000000000e+02
5.326814893982808385e+00,5.055000000000000000e+02
5.362565329512895218e+00,5.055000000000000000e+02
5.398315765042981162e+00,5.055000000000000000e+02
5.434066200573067107e+00,5.055000000000000000e+02
5.469816636103153051e+00,5.055000000000000000e+02
5.505567071633238996e+00,5.055000000000000000e+02
5.541317507163324940e+00,5.055000000000000000e+02
5.577067942693410885e+00,5.055000000000000000e+02
5.612818378223496829e+00,5.055000000000000000e+02
5.648568813753582774e+00,5.055000000000000000e+02
5.684319249283668718e+00,5.055000000000000000e+02
5.720069684813754662e+00,5.055000000000000000e+02
5.755820120343840607e+00,5.055000000000000000e+02
5.791570555873926551e+00,5.055000000000000000e+02
5.827320991404012496e+00,5.055000000000000000e+02
5.863071426934098440e+00,5.055000000000000000e+02
5.898821862464184385e+00,5.055000000000000000e+02
5.934572297994270329e+00,5.055000000000000000e+02
5.970322733524356273e+00,5.055000000000000000e+02
6.006073169054442218e+00,5.055000000000000000e+02
6.041823604584528162e+00,5.055000000000000000e+02
6.077574040114614107e+00,5.055000000000000000e+02
6.113324475644700051e+00,5.055000000000000000e+02
6.149074911174785996e+00,5.110000000000000000e+02
6.184825346704871940e+00,5.110000000000000000e+02
6.220575782234957884e+00,5.110000000000000000e+02
6.256326217765043829e+00,5.110000000000000000e+02
6.292076653295129773e+00,5.110000000000000000e+02
6.327827088825215718e+00,5.110000000000000000e+02
6.363577524355301662e+00,5.110000000000000000e+02
6.399327959885387607e+00,5.110000000000000000e+02
6.435078395415473551e+00,5.110000000000000000e+02
6.470828830945559496e+00,5.110000000000000000e+02
6.506579266475645440e+00,5.110000000000000000e+02
6.542329702005731384e+00,5.110000000000000000e+02
6.578080137535817329e+00,5.110000000000000000e+02
6.613830573065903273e+00,5.110000000000000000e+02
6.649581008595989218e+00,5.110000000000000000e+02
6.685331444126075162e+00,5.110000000000000000e+02
6.721081879656161107e+00,5.110000000000000000e+02
6.756832315186247051e+00,5.110000000000000000e+02
6.792582750716332995e+00,5.110000000000000000e+02
6.828333186246418940e+00,5.110000000000000000e+02
6.864083621776504884e+00,5.110000000000000000e+02
6.899834057306591717e+00,5.110000000000000000e+02
6.935584492836677661e+00,5.110000000000000000e+02
6.971334928366763606e+00,5.110000000000000000e+02
7.007085363896849550e+00,5.110000000000000000e+02
7.042835799426935495e+00,5.110000000000000000e+02
7.078586234957021439e+00,5.110000000000000000e+02
7.114336670487107384e+00,5.110000000000000000e+02
7.150087106017193328e+00,5.110000000000000000e+02
7.185837541547279272e+00,5.110000000000000000e+02
7.221587977077365217e+00,5.150000000000000000e+02
7.257338412607451161e+00,5.150000000000000000e+02
7.293088848137537106e+00,5.150000000000000000e+02
7.328839283667623050e+00,5.210000000000000000e+02
7.364589719197708995e+00,5.210000000000000000e+02
7.400340154727794939e+00,5.210000000000000000e+02
7.436090590257880883e+00,5.210000000000000000e+02
7.471841025787966828e+00,5.210000000000000000e+02
7.507591461318052772e+00,5.210000000000000000e+02
7.543341896848138717e+00,5.210000000000000000e+02
7.579092332378224661e+00,5.210000000000000000e+02
7.614842767908310606e+00,5.210000000000000000e+02
7.650593203438396550e+00,5.210000000000000000e+02
7.686343638968482495e+00,5.210000000000000000e+02
7.722094074498568439e+00,5.210000000000000000e+02
7.757844510028654383e+00,5.295000000000000000e+02
7.793594945558740328e+00,5.295000000000000000e+02
7.829345381088826272e+00,5.295000000000000000e+02
7.865095816618912217e+00,5.295000000000000000e+02
7.900846252148998161e+00,5.295000000000000000e+02
7.936596687679084106e+00,5.295000000000000000e+02
7.972347123209170050e+00,5.295000000000000000e+02
8.008097558739256883e+00,5.295000000000000000e+02
8.043847994269341939e+00,5.295000000000000000e+02
8.079598429799428772e+00,5.295000000000000000e+02
8.115348865329513828e+00,5.295000000000000000e+02
8.151099300859600660e+00,5.295000000000000000e+02
8.186849736389685717e+00,5.295000000000000000e+02
8.222600171919772549e+00,5.295000000000000000e+02
8.258350607449857606e+00,5.295000000000000000e+02
8.294101042979944438e+00,5.295000000000000000e+02
8.329851478510029494e+00,5.295000000000000000e+02
8.365601914040116327e+00,5.295000000000000000e+02
8.401352349570201383e+00,5.295000000000000000e+02
8.437102785100288216e+00,5.295000000000000000e+02
8.472853220630373272e+00,5.295000000000000000e+02
8.508603656160460105e+00,5.295000000000000000e+02
8.544354091690545161e+00,5.295000000000000000e+02
8.580104527220631994e+00,5.295000000000000000e+02
8.615854962750717050e+00,5.295000000000000000e+02
8.651605398280803882e+00,5.295000000000000000e+02
8.687355833810888939e+00,5.295000000000000000e+02
8.723106269340975771e+00,5.295000000000000000e+02
8.758856704871060828e+00,5.295000000000000000e+02
8.794607140401147660e+00,5.295000000000000000e+02
8.830357575931232716e+00,5.295000000000000000e+02
8.866108011461319549e+00,5.295000000000000000e+02
8.901858446991404605e+00,5.295000000000000000e+02
8.937608882521491438e+00,5.295000000000000000e+02
8.973359318051576494e+00,5.295000000000000000e+02
9.009109753581663327e+00,5.295000000000000000e+02
9.044860189111748383e+00,5.295000000000000000e+02
9.080610624641835216e+00,5.295000000000000000e+02
9.116361060171920272e+00,5.295000000000000000e+02
9.152111495702007105e+00,5.295000000000000000e+02
9.187861931232093937e+00,5.295000000000000000e+02
9.223612366762178993e+00,5.295000000000000000e+02
9.259362802292265826e+00,5.295000000000000000e+02
9.295113237822350882e+00,5.360000000000000000e+02
9.330863673352437715e+00,5.360000000000000000e+02
9.366614108882522771e+00,5.360000000000000000e+02
9.402364544412609604e+00,5.360000000000000000e+02
9.438114979942694660e+00,5.360000000000000000e+02
9.473865415472781493e+00,5.360000000000000000e+02
9.509615851002866549e+00,5.360000000000000000e+02
9.545366286532953382e+00,5.360000000000000000e+02
9.581116722063038438e+00,5.360000000000000000e+02
9.616867157593125270e+00,5.360000000000000000e+02
9.652617593123210327e+00,5.360000000000000000e+02
9.688368028653297159e+00,5.360000000000000000e+02
9.724118464183382216e+00,5.360000000000000000e+02
9.759868899713469048e+00,5.360000000000000000e+02
9.795619335243554104e+00,5.360000000000000000e+02
9.831369770773640937e+00,5.360000000000000000e+02
9.867120206303725993e+00,5.360000000000000000e+02
9.902870641833812826e+00,5.360000000000000000e+02
9.938621077363897882e+00,5.360000000000000000e+02
9.974371512893984715e+00,5.360000000000000000e+02
1.001012194842406977e+01,5.360000000000000000e+02
1.004587238395415660e+01,5.360000000000000000e+02
1.008162281948424166e+01,5.360000000000000000e+02
1.011737325501432849e+01,5.360000000000000000e+02
1.015312369054441355e+01,5.360000000000000000e+02
1.018887412607450038e+01,5.360000000000000000e+02
1.022462456160458544e+01,5.360000000000000000e+02
1.026037499713467227e+01,5.360000000000000000e+02
1.029612543266475733e+01,5.360000000000000000e+02
1.033187586819484416e+01,5.360000000000000000e+02
1.036762630372492922e+01,5.360000000000000000e+02
1.040337673925501605e+01,5.360000000000000000e+02
1.043912717478510110e+01,5.360000000000000000e+02
1.047487761031518794e+01,5.360000000000000000e+02
1.051062804584527299e+01,5.360000000000000000e+02
1.054637848137535983e+01,5.360000000000000000e+02
1.058212891690544488e+01,5.360000000000000000e+02
1.061787935243553171e+01,5.360000000000000000e+02
1.065362978796561677e+01,5.360000000000000000e+02
1.068938022349570360e+01,5.360000000000000000e+02
1.072513065902579044e+01,5.360000000000000000e+02
1.076088109455587549e+01,5.360000000000000000e+02
1.079663153008596232e+01,5.360000000000000000e+02
1.083238196561604738e+01,5.360000000000000000e+02
1.086813240114613421e+01,5.360000000000000000e+02
1.090388283667621927e+01,5.360000000000000000e+02
1.093963327220630610e+01,5.360000000000000000e+02
1.097538370773639116e+01,5.360000000000000000e+02
1.101113414326647799e+01,5.360000000000000000e+02
1.104688457879656305e+01,5.360000000000000000e+02
1.108263501432664988e+01,5.360000000000000000e+02
1.111838544985673494e+01,5.360000000000000000e+02
1.115413588538682177e+01,5.360000000000000000e+02
1.118988632091690683e+01,5.360000000000000000e+02
1.122563675644699366e+01,5.360000000000000000e+02
1.126138719197707871e+01,5.360000000000000000e+02
1.129713762750716555e+01,5.360000000000000000e+02
1.133288806303725060e+01,5.360000000000000000e+02
1.136863849856733744e+01,5.360000000000000000e+02
1.140438893409742249e+01,5.360000000000000000e+02
1.144013936962750932e+01,5.360000000000000000e+02
1.147588980515759438e+01,5.360000000000000000e+02
1.151164024068768121e+01,5.360000000000000000e+02
1.154739067621776627e+01,5.360000000000000000e+02
1.158314111174785310e+01,5.360000000000000000e+02
1.161889154727793816e+01,5.360000000000000000e+02
1.165464198280802499e+01,5.360000000000000000e+02
1.169039241833811005e+01,5.360000000000000000e+02
1.172614285386819688e+01,5.360000000000000000e+02
1.176189328939828194e+01,5.360000000000000000e+02
1.179764372492836877e+01,5.360000000000000000e+02
1.183339416045845383e+01,5.360000000000000000e+02
1.186914459598854066e+01,5.360000000000000000e+02
1.190489503151862571e+01,5.360000000000000000e+02
1.194064546704871255e+01,5.360000000000000000e+02
1.197639590257879760e+01,5.360000000000000000e+02
1.201214633810888444e+01,5.360000000000000000e+02
1.204789677363896949e+01,5.360000000000000000e+02
1.208364720916905632e+01,5.360000000000000000e+02
1.211939764469914138e+01,5.360000000000000000e+02
1.215514808022922821e+01,5.360000000000000000e+02
1.219089851575931327e+01,5.360000000000000000e+02
1.222664895128940010e+01,5.360000000000000000e+02
1.226239938681948693e+01,5.360000000000000000e+02
1.229814982234957199e+01,5.360000000000000000e+02
1.233390025787965882e+01,5.360000000000000000e+02
1.236965069340974388e+01,5.360000000000000000e+02
1.240540112893983071e+01,5.360000000000000000e+02
1.244115156446991577e+01,5.360000000000000000e+02
1.247690200000000083e+01,5.360000000000000000e+02


==> figures/data/ransac2/ransac_outliers_p35pf.csv <==
a,b
9.999999999999997780e-02,7.692325787965616224e-02
1.999999999999999556e-01,1.282932808022922699e-01
3.000000000000000444e-01,4.244066561604584731e-01
4.000000000000000222e-01,7.215754727793696199e-01
5.000000000000000000e-01,1.221140114613180394e+00
5.999999999999999778e-01,3.790681776504297495e+00
6.999999999999999556e-01,1.000000000000000000e+01


==> figures/data/ransac2/ransac_outliers_p4pf.csv <==
a,b
9.999999999999997780e-02,7.867157879656161423e-02
1.999999999999999556e-01,1.023241117478510126e-01
3.000000000000000444e-01,1.312307621776504507e-01
4.000000000000000222e-01,2.022880229226360904e-01
5.000000000000000000e-01,5.539442979942692524e-01
5.999999999999999778e-01,1.031012406876790743e+00
6.999999999999999556e-01,1.000000000000000000e+01


==> figures/data/ransac2/ransac_outliers_up1pfac.csv <==
a,b
9.999999999999997780e-02,2.354565616045845369e-02
1.999999999999999556e-01,2.364714613180515443e-02
3.000000000000000444e-01,4.402715186246418388e-02
4.000000000000000222e-01,4.527896848137535901e-02
5.000000000000000000e-01,5.437611747851003874e-02
5.999999999999999778e-01,7.721958739255013748e-02
6.999999999999999556e-01,1.207101547277937004e-01


==> figures/data/ransac2/ransac_outliers_up2pfori.csv <==
a,b
9.999999999999997780e-02,4.479887679083094376e-02
1.999999999999999556e-01,5.536454154727793453e-02
3.000000000000000444e-01,8.189753581661890491e-02
4.000000000000000222e-01,1.373834785100286615e-01
5.000000000000000000e-01,1.778789885386819480e-01
5.999999999999999778e-01,2.915112091690544305e-01
6.999999999999999556e-01,4.347974785100286454e-01


==> figures/data/ransac2/ransac_outliers_up3pf.csv <==
a,b
9.999999999999997780e-02,6.984184957020057594e-01
1.999999999999999556e-01,1.309034355300859431e+00
3.000000000000000444e-01,2.109275696275072054e+00
4.000000000000000222e-01,4.230962865329513711e+00
5.000000000000000000e-01,1.000000000000000000e+01
6.999999999999999556e-01,1.101606980229226274e+01


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_p1ac_pos.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,1.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,0.000000000000000000e+00
-1.572500000000000142e+01,1.000000000000000000e+00
-1.544166666666666643e+01,1.400000000000000000e+01
-1.515833333333333321e+01,7.600000000000000000e+01
-1.487500000000000000e+01,1.940000000000000000e+02
-1.459166666666666679e+01,3.300000000000000000e+02
-1.430833333333333357e+01,3.690000000000000000e+02
-1.402500000000000036e+01,3.890000000000000000e+02
-1.374166666666666714e+01,3.500000000000000000e+02
-1.345833333333333215e+01,3.210000000000000000e+02
-1.317500000000000071e+01,2.910000000000000000e+02
-1.289166666666666572e+01,2.700000000000000000e+02
-1.260833333333333428e+01,2.420000000000000000e+02
-1.232499999999999929e+01,2.170000000000000000e+02
-1.204166666666666785e+01,2.350000000000000000e+02
-1.175833333333333286e+01,1.930000000000000000e+02
-1.147500000000000142e+01,1.650000000000000000e+02
-1.119166666666666643e+01,1.570000000000000000e+02
-1.090833333333333321e+01,1.690000000000000000e+02
-1.062500000000000000e+01,1.330000000000000000e+02
-1.034166666666666679e+01,1.450000000000000000e+02
-1.005833333333333357e+01,9.800000000000000000e+01
-9.775000000000000355e+00,1.070000000000000000e+02
-9.491666666666667140e+00,9.400000000000000000e+01
-9.208333333333333925e+00,7.200000000000000000e+01
-8.925000000000000711e+00,6.900000000000000000e+01
-8.641666666666665719e+00,5.500000000000000000e+01
-8.358333333333334281e+00,3.800000000000000000e+01
-8.074999999999999289e+00,3.000000000000000000e+01
-7.791666666666666963e+00,2.900000000000000000e+01
-7.508333333333333748e+00,3.200000000000000000e+01
-7.225000000000000533e+00,2.300000000000000000e+01
-6.941666666666667318e+00,1.500000000000000000e+01
-6.658333333333334103e+00,1.400000000000000000e+01
-6.375000000000000888e+00,1.000000000000000000e+01
-6.091666666666667673e+00,8.000000000000000000e+00
-5.808333333333334458e+00,1.000000000000000000e+01
-5.525000000000000355e+00,3.000000000000000000e+00
-5.241666666666666252e+00,3.000000000000000000e+00
-4.958333333333333037e+00,6.000000000000000000e+00
-4.674999999999999822e+00,5.000000000000000000e+00
-4.391666666666666607e+00,1.000000000000000000e+00
-4.108333333333333393e+00,3.000000000000000000e+00
-3.825000000000000178e+00,3.000000000000000000e+00
-3.541666666666666963e+00,4.000000000000000000e+00
-3.258333333333333748e+00,1.000000000000000000e+00
-2.975000000000000533e+00,2.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,1.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_p1ac_rot.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,2.000000000000000000e+00
-1.600833333333333286e+01,1.600000000000000000e+01
-1.572500000000000142e+01,5.600000000000000000e+01
-1.544166666666666643e+01,1.540000000000000000e+02
-1.515833333333333321e+01,3.300000000000000000e+02
-1.487500000000000000e+01,3.950000000000000000e+02
-1.459166666666666679e+01,3.990000000000000000e+02
-1.430833333333333357e+01,3.510000000000000000e+02
-1.402500000000000036e+01,3.410000000000000000e+02
-1.374166666666666714e+01,2.810000000000000000e+02
-1.345833333333333215e+01,2.790000000000000000e+02
-1.317500000000000071e+01,2.570000000000000000e+02
-1.289166666666666572e+01,2.370000000000000000e+02
-1.260833333333333428e+01,2.100000000000000000e+02
-1.232499999999999929e+01,2.120000000000000000e+02
-1.204166666666666785e+01,1.800000000000000000e+02
-1.175833333333333286e+01,1.550000000000000000e+02
-1.147500000000000142e+01,1.260000000000000000e+02
-1.119166666666666643e+01,1.460000000000000000e+02
-1.090833333333333321e+01,1.320000000000000000e+02
-1.062500000000000000e+01,1.210000000000000000e+02
-1.034166666666666679e+01,8.700000000000000000e+01
-1.005833333333333357e+01,9.700000000000000000e+01
-9.775000000000000355e+00,5.800000000000000000e+01
-9.491666666666667140e+00,7.900000000000000000e+01
-9.208333333333333925e+00,5.600000000000000000e+01
-8.925000000000000711e+00,4.000000000000000000e+01
-8.641666666666665719e+00,3.100000000000000000e+01
-8.358333333333334281e+00,3.200000000000000000e+01
-8.074999999999999289e+00,3.400000000000000000e+01
-7.791666666666666963e+00,1.600000000000000000e+01
-7.508333333333333748e+00,1.800000000000000000e+01
-7.225000000000000533e+00,1.400000000000000000e+01
-6.941666666666667318e+00,7.000000000000000000e+00
-6.658333333333334103e+00,1.000000000000000000e+01
-6.375000000000000888e+00,4.000000000000000000e+00
-6.091666666666667673e+00,5.000000000000000000e+00
-5.808333333333334458e+00,5.000000000000000000e+00
-5.525000000000000355e+00,1.000000000000000000e+00
-5.241666666666666252e+00,7.000000000000000000e+00
-4.958333333333333037e+00,5.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,2.000000000000000000e+00
-4.108333333333333393e+00,3.000000000000000000e+00
-3.825000000000000178e+00,5.000000000000000000e+00
-3.541666666666666963e+00,1.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,1.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_p35pf_focal.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,1.100000000000000000e+01
-1.572500000000000142e+01,2.600000000000000000e+01
-1.544166666666666643e+01,3.200000000000000000e+01
-1.515833333333333321e+01,6.400000000000000000e+01
-1.487500000000000000e+01,9.000000000000000000e+01
-1.459166666666666679e+01,1.430000000000000000e+02
-1.430833333333333357e+01,2.150000000000000000e+02
-1.402500000000000036e+01,2.890000000000000000e+02
-1.374166666666666714e+01,3.210000000000000000e+02
-1.345833333333333215e+01,3.530000000000000000e+02
-1.317500000000000071e+01,3.660000000000000000e+02
-1.289166666666666572e+01,3.210000000000000000e+02
-1.260833333333333428e+01,2.880000000000000000e+02
-1.232499999999999929e+01,2.500000000000000000e+02
-1.204166666666666785e+01,2.390000000000000000e+02
-1.175833333333333286e+01,2.220000000000000000e+02
-1.147500000000000142e+01,1.570000000000000000e+02
-1.119166666666666643e+01,1.420000000000000000e+02
-1.090833333333333321e+01,1.260000000000000000e+02
-1.062500000000000000e+01,1.350000000000000000e+02
-1.034166666666666679e+01,1.160000000000000000e+02
-1.005833333333333357e+01,1.030000000000000000e+02
-9.775000000000000355e+00,1.010000000000000000e+02
-9.491666666666667140e+00,9.500000000000000000e+01
-9.208333333333333925e+00,7.100000000000000000e+01
-8.925000000000000711e+00,7.500000000000000000e+01
-8.641666666666665719e+00,9.500000000000000000e+01
-8.358333333333334281e+00,6.600000000000000000e+01
-8.074999999999999289e+00,4.900000000000000000e+01
-7.791666666666666963e+00,3.900000000000000000e+01
-7.508333333333333748e+00,3.000000000000000000e+01
-7.225000000000000533e+00,2.900000000000000000e+01
-6.941666666666667318e+00,3.800000000000000000e+01
-6.658333333333334103e+00,2.500000000000000000e+01
-6.375000000000000888e+00,2.100000000000000000e+01
-6.091666666666667673e+00,2.600000000000000000e+01
-5.808333333333334458e+00,1.000000000000000000e+01
-5.525000000000000355e+00,1.800000000000000000e+01
-5.241666666666666252e+00,1.900000000000000000e+01
-4.958333333333333037e+00,1.700000000000000000e+01
-4.674999999999999822e+00,1.100000000000000000e+01
-4.391666666666666607e+00,1.300000000000000000e+01
-4.108333333333333393e+00,9.000000000000000000e+00
-3.825000000000000178e+00,1.200000000000000000e+01
-3.541666666666666963e+00,1.300000000000000000e+01
-3.258333333333333748e+00,9.000000000000000000e+00
-2.975000000000000533e+00,8.000000000000000000e+00
-2.691666666666667318e+00,8.000000000000000000e+00
-2.408333333333334103e+00,9.000000000000000000e+00
-2.125000000000000888e+00,7.000000000000000000e+00
-1.841666666666667673e+00,3.000000000000000000e+00
-1.558333333333334458e+00,5.000000000000000000e+00
-1.275000000000000355e+00,7.000000000000000000e+00
-9.916666666666671404e-01,9.000000000000000000e+00
-7.083333333333339255e-01,1.300000000000000000e+01
-4.250000000000007105e-01,6.000000000000000000e+00
-1.416666666666674956e-01,7.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_p35pf_pos.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,0.000000000000000000e+00
-1.572500000000000142e+01,0.000000000000000000e+00
-1.544166666666666643e+01,0.000000000000000000e+00
-1.515833333333333321e+01,4.000000000000000000e+00
-1.487500000000000000e+01,1.100000000000000000e+01
-1.459166666666666679e+01,3.600000000000000000e+01
-1.430833333333333357e+01,1.160000000000000000e+02
-1.402500000000000036e+01,1.680000000000000000e+02
-1.374166666666666714e+01,2.710000000000000000e+02
-1.345833333333333215e+01,3.250000000000000000e+02
-1.317500000000000071e+01,3.340000000000000000e+02
-1.289166666666666572e+01,3.360000000000000000e+02
-1.260833333333333428e+01,3.510000000000000000e+02
-1.232499999999999929e+01,2.770000000000000000e+02
-1.204166666666666785e+01,3.130000000000000000e+02
-1.175833333333333286e+01,2.740000000000000000e+02
-1.147500000000000142e+01,2.050000000000000000e+02
-1.119166666666666643e+01,2.020000000000000000e+02
-1.090833333333333321e+01,1.590000000000000000e+02
-1.062500000000000000e+01,1.660000000000000000e+02
-1.034166666666666679e+01,1.270000000000000000e+02
-1.005833333333333357e+01,1.320000000000000000e+02
-9.775000000000000355e+00,1.110000000000000000e+02
-9.491666666666667140e+00,1.010000000000000000e+02
-9.208333333333333925e+00,1.180000000000000000e+02
-8.925000000000000711e+00,8.300000000000000000e+01
-8.641666666666665719e+00,8.700000000000000000e+01
-8.358333333333334281e+00,7.400000000000000000e+01
-8.074999999999999289e+00,6.500000000000000000e+01
-7.791666666666666963e+00,7.400000000000000000e+01
-7.508333333333333748e+00,5.700000000000000000e+01
-7.225000000000000533e+00,3.100000000000000000e+01
-6.941666666666667318e+00,3.200000000000000000e+01
-6.658333333333334103e+00,3.100000000000000000e+01
-6.375000000000000888e+00,2.600000000000000000e+01
-6.091666666666667673e+00,2.300000000000000000e+01
-5.808333333333334458e+00,2.500000000000000000e+01
-5.525000000000000355e+00,2.300000000000000000e+01
-5.241666666666666252e+00,1.700000000000000000e+01
-4.958333333333333037e+00,2.400000000000000000e+01
-4.674999999999999822e+00,1.600000000000000000e+01
-4.391666666666666607e+00,1.500000000000000000e+01
-4.108333333333333393e+00,1.600000000000000000e+01
-3.825000000000000178e+00,6.000000000000000000e+00
-3.541666666666666963e+00,9.000000000000000000e+00
-3.258333333333333748e+00,1.200000000000000000e+01
-2.975000000000000533e+00,8.000000000000000000e+00
-2.691666666666667318e+00,1.000000000000000000e+01
-2.408333333333334103e+00,8.000000000000000000e+00
-2.125000000000000888e+00,6.000000000000000000e+00
-1.841666666666667673e+00,8.000000000000000000e+00
-1.558333333333334458e+00,8.000000000000000000e+00
-1.275000000000000355e+00,4.000000000000000000e+00
-9.916666666666671404e-01,7.000000000000000000e+00
-7.083333333333339255e-01,8.000000000000000000e+00
-4.250000000000007105e-01,8.000000000000000000e+00
-1.416666666666674956e-01,9.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_p35pf_rot.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,0.000000000000000000e+00
-1.572500000000000142e+01,2.000000000000000000e+00
-1.544166666666666643e+01,7.000000000000000000e+00
-1.515833333333333321e+01,2.300000000000000000e+01
-1.487500000000000000e+01,6.500000000000000000e+01
-1.459166666666666679e+01,1.460000000000000000e+02
-1.430833333333333357e+01,2.430000000000000000e+02
-1.402500000000000036e+01,2.900000000000000000e+02
-1.374166666666666714e+01,3.630000000000000000e+02
-1.345833333333333215e+01,3.170000000000000000e+02
-1.317500000000000071e+01,3.630000000000000000e+02
-1.289166666666666572e+01,3.400000000000000000e+02
-1.260833333333333428e+01,2.910000000000000000e+02
-1.232499999999999929e+01,2.720000000000000000e+02
-1.204166666666666785e+01,2.320000000000000000e+02
-1.175833333333333286e+01,2.040000000000000000e+02
-1.147500000000000142e+01,1.890000000000000000e+02
-1.119166666666666643e+01,1.640000000000000000e+02
-1.090833333333333321e+01,1.290000000000000000e+02
-1.062500000000000000e+01,1.280000000000000000e+02
-1.034166666666666679e+01,1.250000000000000000e+02
-1.005833333333333357e+01,1.140000000000000000e+02
-9.775000000000000355e+00,9.800000000000000000e+01
-9.491666666666667140e+00,9.000000000000000000e+01
-9.208333333333333925e+00,9.100000000000000000e+01
-8.925000000000000711e+00,7.500000000000000000e+01
-8.641666666666665719e+00,7.600000000000000000e+01
-8.358333333333334281e+00,6.500000000000000000e+01
-8.074999999999999289e+00,6.700000000000000000e+01
-7.791666666666666963e+00,4.200000000000000000e+01
-7.508333333333333748e+00,2.800000000000000000e+01
-7.225000000000000533e+00,2.900000000000000000e+01
-6.941666666666667318e+00,2.300000000000000000e+01
-6.658333333333334103e+00,2.900000000000000000e+01
-6.375000000000000888e+00,1.800000000000000000e+01
-6.091666666666667673e+00,2.600000000000000000e+01
-5.808333333333334458e+00,1.600000000000000000e+01
-5.525000000000000355e+00,1.600000000000000000e+01
-5.241666666666666252e+00,2.700000000000000000e+01
-4.958333333333333037e+00,1.100000000000000000e+01
-4.674999999999999822e+00,1.500000000000000000e+01
-4.391666666666666607e+00,1.100000000000000000e+01
-4.108333333333333393e+00,6.000000000000000000e+00
-3.825000000000000178e+00,1.100000000000000000e+01
-3.541666666666666963e+00,1.400000000000000000e+01
-3.258333333333333748e+00,8.000000000000000000e+00
-2.975000000000000533e+00,8.000000000000000000e+00
-2.691666666666667318e+00,6.000000000000000000e+00
-2.408333333333334103e+00,8.000000000000000000e+00
-2.125000000000000888e+00,8.000000000000000000e+00
-1.841666666666667673e+00,4.000000000000000000e+00
-1.558333333333334458e+00,5.000000000000000000e+00
-1.275000000000000355e+00,9.000000000000000000e+00
-9.916666666666671404e-01,1.000000000000000000e+01
-7.083333333333339255e-01,5.000000000000000000e+00
-4.250000000000007105e-01,4.000000000000000000e+00
-1.416666666666674956e-01,7.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_p4pf_focal.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,1.130000000000000000e+02
-1.572500000000000142e+01,1.100000000000000000e+02
-1.544166666666666643e+01,1.420000000000000000e+02
-1.515833333333333321e+01,2.480000000000000000e+02
-1.487500000000000000e+01,3.250000000000000000e+02
-1.459166666666666679e+01,3.680000000000000000e+02
-1.430833333333333357e+01,3.590000000000000000e+02
-1.402500000000000036e+01,3.370000000000000000e+02
-1.374166666666666714e+01,2.660000000000000000e+02
-1.345833333333333215e+01,2.600000000000000000e+02
-1.317500000000000071e+01,2.540000000000000000e+02
-1.289166666666666572e+01,2.300000000000000000e+02
-1.260833333333333428e+01,2.020000000000000000e+02
-1.232499999999999929e+01,2.090000000000000000e+02
-1.204166666666666785e+01,1.900000000000000000e+02
-1.175833333333333286e+01,1.650000000000000000e+02
-1.147500000000000142e+01,1.720000000000000000e+02
-1.119166666666666643e+01,1.450000000000000000e+02
-1.090833333333333321e+01,1.470000000000000000e+02
-1.062500000000000000e+01,1.140000000000000000e+02
-1.034166666666666679e+01,1.110000000000000000e+02
-1.005833333333333357e+01,9.000000000000000000e+01
-9.775000000000000355e+00,9.700000000000000000e+01
-9.491666666666667140e+00,8.000000000000000000e+01
-9.208333333333333925e+00,7.000000000000000000e+01
-8.925000000000000711e+00,5.000000000000000000e+01
-8.641666666666665719e+00,4.900000000000000000e+01
-8.358333333333334281e+00,4.000000000000000000e+01
-8.074999999999999289e+00,1.400000000000000000e+01
-7.791666666666666963e+00,1.200000000000000000e+01
-7.508333333333333748e+00,1.100000000000000000e+01
-7.225000000000000533e+00,6.000000000000000000e+00
-6.941666666666667318e+00,3.000000000000000000e+00
-6.658333333333334103e+00,2.000000000000000000e+00
-6.375000000000000888e+00,1.000000000000000000e+00
-6.091666666666667673e+00,2.000000000000000000e+00
-5.808333333333334458e+00,1.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,4.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,1.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_p4pf_pos.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,0.000000000000000000e+00
-1.572500000000000142e+01,5.000000000000000000e+00
-1.544166666666666643e+01,1.600000000000000000e+01
-1.515833333333333321e+01,7.600000000000000000e+01
-1.487500000000000000e+01,2.070000000000000000e+02
-1.459166666666666679e+01,3.510000000000000000e+02
-1.430833333333333357e+01,3.730000000000000000e+02
-1.402500000000000036e+01,3.760000000000000000e+02
-1.374166666666666714e+01,3.270000000000000000e+02
-1.345833333333333215e+01,2.890000000000000000e+02
-1.317500000000000071e+01,2.820000000000000000e+02
-1.289166666666666572e+01,2.490000000000000000e+02
-1.260833333333333428e+01,2.610000000000000000e+02
-1.232499999999999929e+01,2.140000000000000000e+02
-1.204166666666666785e+01,2.080000000000000000e+02
-1.175833333333333286e+01,1.990000000000000000e+02
-1.147500000000000142e+01,1.600000000000000000e+02
-1.119166666666666643e+01,1.750000000000000000e+02
-1.090833333333333321e+01,1.650000000000000000e+02
-1.062500000000000000e+01,1.600000000000000000e+02
-1.034166666666666679e+01,1.440000000000000000e+02
-1.005833333333333357e+01,1.410000000000000000e+02
-9.775000000000000355e+00,9.200000000000000000e+01
-9.491666666666667140e+00,1.020000000000000000e+02
-9.208333333333333925e+00,1.040000000000000000e+02
-8.925000000000000711e+00,9.300000000000000000e+01
-8.641666666666665719e+00,6.100000000000000000e+01
-8.358333333333334281e+00,5.000000000000000000e+01
-8.074999999999999289e+00,4.100000000000000000e+01
-7.791666666666666963e+00,3.100000000000000000e+01
-7.508333333333333748e+00,1.100000000000000000e+01
-7.225000000000000533e+00,1.400000000000000000e+01
-6.941666666666667318e+00,7.000000000000000000e+00
-6.658333333333334103e+00,3.000000000000000000e+00
-6.375000000000000888e+00,2.000000000000000000e+00
-6.091666666666667673e+00,2.000000000000000000e+00
-5.808333333333334458e+00,4.000000000000000000e+00
-5.525000000000000355e+00,2.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,1.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,1.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,1.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_p4pf_rot.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,1.000000000000000000e+00
-1.600833333333333286e+01,5.000000000000000000e+00
-1.572500000000000142e+01,3.400000000000000000e+01
-1.544166666666666643e+01,1.270000000000000000e+02
-1.515833333333333321e+01,2.590000000000000000e+02
-1.487500000000000000e+01,3.970000000000000000e+02
-1.459166666666666679e+01,4.040000000000000000e+02
-1.430833333333333357e+01,3.520000000000000000e+02
-1.402500000000000036e+01,3.140000000000000000e+02
-1.374166666666666714e+01,2.760000000000000000e+02
-1.345833333333333215e+01,2.610000000000000000e+02
-1.317500000000000071e+01,2.190000000000000000e+02
-1.289166666666666572e+01,2.500000000000000000e+02
-1.260833333333333428e+01,2.160000000000000000e+02
-1.232499999999999929e+01,2.110000000000000000e+02
-1.204166666666666785e+01,1.720000000000000000e+02
-1.175833333333333286e+01,1.830000000000000000e+02
-1.147500000000000142e+01,1.760000000000000000e+02
-1.119166666666666643e+01,1.550000000000000000e+02
-1.090833333333333321e+01,1.550000000000000000e+02
-1.062500000000000000e+01,1.410000000000000000e+02
-1.034166666666666679e+01,1.150000000000000000e+02
-1.005833333333333357e+01,1.150000000000000000e+02
-9.775000000000000355e+00,9.500000000000000000e+01
-9.491666666666667140e+00,8.300000000000000000e+01
-9.208333333333333925e+00,7.900000000000000000e+01
-8.925000000000000711e+00,6.800000000000000000e+01
-8.641666666666665719e+00,4.700000000000000000e+01
-8.358333333333334281e+00,2.900000000000000000e+01
-8.074999999999999289e+00,2.000000000000000000e+01
-7.791666666666666963e+00,1.600000000000000000e+01
-7.508333333333333748e+00,1.000000000000000000e+01
-7.225000000000000533e+00,2.000000000000000000e+00
-6.941666666666667318e+00,3.000000000000000000e+00
-6.658333333333334103e+00,2.000000000000000000e+00
-6.375000000000000888e+00,3.000000000000000000e+00
-6.091666666666667673e+00,1.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,1.000000000000000000e+00
-5.241666666666666252e+00,1.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,1.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,1.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up1pfac_focal.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,2.770000000000000000e+02
-1.572500000000000142e+01,3.530000000000000000e+02
-1.544166666666666643e+01,4.420000000000000000e+02
-1.515833333333333321e+01,6.250000000000000000e+02
-1.487500000000000000e+01,6.730000000000000000e+02
-1.459166666666666679e+01,6.530000000000000000e+02
-1.430833333333333357e+01,5.050000000000000000e+02
-1.402500000000000036e+01,3.690000000000000000e+02
-1.374166666666666714e+01,2.420000000000000000e+02
-1.345833333333333215e+01,2.370000000000000000e+02
-1.317500000000000071e+01,1.470000000000000000e+02
-1.289166666666666572e+01,1.250000000000000000e+02
-1.260833333333333428e+01,9.100000000000000000e+01
-1.232499999999999929e+01,7.100000000000000000e+01
-1.204166666666666785e+01,6.000000000000000000e+01
-1.175833333333333286e+01,3.100000000000000000e+01
-1.147500000000000142e+01,3.200000000000000000e+01
-1.119166666666666643e+01,2.000000000000000000e+01
-1.090833333333333321e+01,1.000000000000000000e+01
-1.062500000000000000e+01,9.000000000000000000e+00
-1.034166666666666679e+01,8.000000000000000000e+00
-1.005833333333333357e+01,5.000000000000000000e+00
-9.775000000000000355e+00,3.000000000000000000e+00
-9.491666666666667140e+00,1.000000000000000000e+00
-9.208333333333333925e+00,2.000000000000000000e+00
-8.925000000000000711e+00,2.000000000000000000e+00
-8.641666666666665719e+00,0.000000000000000000e+00
-8.358333333333334281e+00,0.000000000000000000e+00
-8.074999999999999289e+00,2.000000000000000000e+00
-7.791666666666666963e+00,0.000000000000000000e+00
-7.508333333333333748e+00,0.000000000000000000e+00
-7.225000000000000533e+00,1.000000000000000000e+00
-6.941666666666667318e+00,1.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,1.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up1pfac_pos.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,3.000000000000000000e+00
-1.572500000000000142e+01,9.000000000000000000e+00
-1.544166666666666643e+01,7.300000000000000000e+01
-1.515833333333333321e+01,3.010000000000000000e+02
-1.487500000000000000e+01,6.650000000000000000e+02
-1.459166666666666679e+01,8.330000000000000000e+02
-1.430833333333333357e+01,7.180000000000000000e+02
-1.402500000000000036e+01,5.500000000000000000e+02
-1.374166666666666714e+01,4.480000000000000000e+02
-1.345833333333333215e+01,3.090000000000000000e+02
-1.317500000000000071e+01,2.200000000000000000e+02
-1.289166666666666572e+01,1.810000000000000000e+02
-1.260833333333333428e+01,1.270000000000000000e+02
-1.232499999999999929e+01,1.000000000000000000e+02
-1.204166666666666785e+01,1.050000000000000000e+02
-1.175833333333333286e+01,6.800000000000000000e+01
-1.147500000000000142e+01,6.600000000000000000e+01
-1.119166666666666643e+01,3.800000000000000000e+01
-1.090833333333333321e+01,3.600000000000000000e+01
-1.062500000000000000e+01,2.300000000000000000e+01
-1.034166666666666679e+01,2.700000000000000000e+01
-1.005833333333333357e+01,1.800000000000000000e+01
-9.775000000000000355e+00,1.900000000000000000e+01
-9.491666666666667140e+00,1.000000000000000000e+01
-9.208333333333333925e+00,9.000000000000000000e+00
-8.925000000000000711e+00,6.000000000000000000e+00
-8.641666666666665719e+00,1.100000000000000000e+01
-8.358333333333334281e+00,1.000000000000000000e+00
-8.074999999999999289e+00,2.000000000000000000e+00
-7.791666666666666963e+00,2.000000000000000000e+00
-7.508333333333333748e+00,3.000000000000000000e+00
-7.225000000000000533e+00,5.000000000000000000e+00
-6.941666666666667318e+00,2.000000000000000000e+00
-6.658333333333334103e+00,2.000000000000000000e+00
-6.375000000000000888e+00,2.000000000000000000e+00
-6.091666666666667673e+00,3.000000000000000000e+00
-5.808333333333334458e+00,1.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,1.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up1pfac_rot.txt <==
a,b
-1.685833333333333428e+01,4.000000000000000000e+00
-1.657499999999999929e+01,2.400000000000000000e+01
-1.629166666666666430e+01,6.100000000000000000e+01
-1.600833333333333286e+01,2.210000000000000000e+02
-1.572500000000000142e+01,5.620000000000000000e+02
-1.544166666666666643e+01,8.190000000000000000e+02
-1.515833333333333321e+01,9.440000000000000000e+02
-1.487500000000000000e+01,6.810000000000000000e+02
-1.459166666666666679e+01,5.090000000000000000e+02
-1.430833333333333357e+01,3.420000000000000000e+02
-1.402500000000000036e+01,2.300000000000000000e+02
-1.374166666666666714e+01,1.670000000000000000e+02
-1.345833333333333215e+01,1.440000000000000000e+02
-1.317500000000000071e+01,8.700000000000000000e+01
-1.289166666666666572e+01,5.200000000000000000e+01
-1.260833333333333428e+01,4.400000000000000000e+01
-1.232499999999999929e+01,3.300000000000000000e+01
-1.204166666666666785e+01,2.100000000000000000e+01
-1.175833333333333286e+01,1.600000000000000000e+01
-1.147500000000000142e+01,7.000000000000000000e+00
-1.119166666666666643e+01,7.000000000000000000e+00
-1.090833333333333321e+01,5.000000000000000000e+00
-1.062500000000000000e+01,5.000000000000000000e+00
-1.034166666666666679e+01,3.000000000000000000e+00
-1.005833333333333357e+01,0.000000000000000000e+00
-9.775000000000000355e+00,2.000000000000000000e+00
-9.491666666666667140e+00,0.000000000000000000e+00
-9.208333333333333925e+00,0.000000000000000000e+00
-8.925000000000000711e+00,1.000000000000000000e+00
-8.641666666666665719e+00,0.000000000000000000e+00
-8.358333333333334281e+00,0.000000000000000000e+00
-8.074999999999999289e+00,0.000000000000000000e+00
-7.791666666666666963e+00,1.000000000000000000e+00
-7.508333333333333748e+00,0.000000000000000000e+00
-7.225000000000000533e+00,1.000000000000000000e+00
-6.941666666666667318e+00,0.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up1sift_pos.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,1.000000000000000000e+00
-1.572500000000000142e+01,0.000000000000000000e+00
-1.544166666666666643e+01,2.000000000000000000e+00
-1.515833333333333321e+01,1.800000000000000000e+01
-1.487500000000000000e+01,7.300000000000000000e+01
-1.459166666666666679e+01,2.140000000000000000e+02
-1.430833333333333357e+01,3.060000000000000000e+02
-1.402500000000000036e+01,4.340000000000000000e+02
-1.374166666666666714e+01,4.800000000000000000e+02
-1.345833333333333215e+01,5.170000000000000000e+02
-1.317500000000000071e+01,4.770000000000000000e+02
-1.289166666666666572e+01,4.560000000000000000e+02
-1.260833333333333428e+01,3.930000000000000000e+02
-1.232499999999999929e+01,3.210000000000000000e+02
-1.204166666666666785e+01,2.790000000000000000e+02
-1.175833333333333286e+01,2.290000000000000000e+02
-1.147500000000000142e+01,1.890000000000000000e+02
-1.119166666666666643e+01,1.410000000000000000e+02
-1.090833333333333321e+01,1.070000000000000000e+02
-1.062500000000000000e+01,9.000000000000000000e+01
-1.034166666666666679e+01,5.700000000000000000e+01
-1.005833333333333357e+01,5.300000000000000000e+01
-9.775000000000000355e+00,3.700000000000000000e+01
-9.491666666666667140e+00,3.200000000000000000e+01
-9.208333333333333925e+00,3.100000000000000000e+01
-8.925000000000000711e+00,2.000000000000000000e+01
-8.641666666666665719e+00,1.500000000000000000e+01
-8.358333333333334281e+00,1.400000000000000000e+01
-8.074999999999999289e+00,3.000000000000000000e+00
-7.791666666666666963e+00,1.000000000000000000e+00
-7.508333333333333748e+00,3.000000000000000000e+00
-7.225000000000000533e+00,2.000000000000000000e+00
-6.941666666666667318e+00,2.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,1.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,1.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,1.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up1sift_rot.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,2.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,2.000000000000000000e+01
-1.572500000000000142e+01,3.600000000000000000e+01
-1.544166666666666643e+01,9.100000000000000000e+01
-1.515833333333333321e+01,2.020000000000000000e+02
-1.487500000000000000e+01,3.150000000000000000e+02
-1.459166666666666679e+01,3.660000000000000000e+02
-1.430833333333333357e+01,4.450000000000000000e+02
-1.402500000000000036e+01,4.680000000000000000e+02
-1.374166666666666714e+01,5.140000000000000000e+02
-1.345833333333333215e+01,4.360000000000000000e+02
-1.317500000000000071e+01,4.050000000000000000e+02
-1.289166666666666572e+01,3.540000000000000000e+02
-1.260833333333333428e+01,3.050000000000000000e+02
-1.232499999999999929e+01,2.310000000000000000e+02
-1.204166666666666785e+01,1.930000000000000000e+02
-1.175833333333333286e+01,1.360000000000000000e+02
-1.147500000000000142e+01,1.190000000000000000e+02
-1.119166666666666643e+01,9.700000000000000000e+01
-1.090833333333333321e+01,6.300000000000000000e+01
-1.062500000000000000e+01,4.400000000000000000e+01
-1.034166666666666679e+01,4.200000000000000000e+01
-1.005833333333333357e+01,3.000000000000000000e+01
-9.775000000000000355e+00,2.500000000000000000e+01
-9.491666666666667140e+00,2.200000000000000000e+01
-9.208333333333333925e+00,1.200000000000000000e+01
-8.925000000000000711e+00,1.000000000000000000e+01
-8.641666666666665719e+00,6.000000000000000000e+00
-8.358333333333334281e+00,2.000000000000000000e+00
-8.074999999999999289e+00,1.000000000000000000e+00
-7.791666666666666963e+00,1.000000000000000000e+00
-7.508333333333333748e+00,3.000000000000000000e+00
-7.225000000000000533e+00,1.000000000000000000e+00
-6.941666666666667318e+00,1.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,1.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,1.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up2p_pos.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,2.000000000000000000e+00
-1.629166666666666430e+01,1.000000000000000000e+00
-1.600833333333333286e+01,1.200000000000000000e+01
-1.572500000000000142e+01,5.600000000000000000e+01
-1.544166666666666643e+01,2.200000000000000000e+02
-1.515833333333333321e+01,7.550000000000000000e+02
-1.487500000000000000e+01,1.241000000000000000e+03
-1.459166666666666679e+01,1.000000000000000000e+03
-1.430833333333333357e+01,6.450000000000000000e+02
-1.402500000000000036e+01,4.150000000000000000e+02
-1.374166666666666714e+01,2.370000000000000000e+02
-1.345833333333333215e+01,1.530000000000000000e+02
-1.317500000000000071e+01,1.160000000000000000e+02
-1.289166666666666572e+01,6.000000000000000000e+01
-1.260833333333333428e+01,3.900000000000000000e+01
-1.232499999999999929e+01,1.300000000000000000e+01
-1.204166666666666785e+01,1.900000000000000000e+01
-1.175833333333333286e+01,7.000000000000000000e+00
-1.147500000000000142e+01,7.000000000000000000e+00
-1.119166666666666643e+01,1.000000000000000000e+00
-1.090833333333333321e+01,0.000000000000000000e+00
-1.062500000000000000e+01,1.000000000000000000e+00
-1.034166666666666679e+01,0.000000000000000000e+00
-1.005833333333333357e+01,0.000000000000000000e+00
-9.775000000000000355e+00,0.000000000000000000e+00
-9.491666666666667140e+00,0.000000000000000000e+00
-9.208333333333333925e+00,0.000000000000000000e+00
-8.925000000000000711e+00,0.000000000000000000e+00
-8.641666666666665719e+00,0.000000000000000000e+00
-8.358333333333334281e+00,0.000000000000000000e+00
-8.074999999999999289e+00,0.000000000000000000e+00
-7.791666666666666963e+00,0.000000000000000000e+00
-7.508333333333333748e+00,0.000000000000000000e+00
-7.225000000000000533e+00,0.000000000000000000e+00
-6.941666666666667318e+00,0.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up2p_rot.txt <==
a,b
-1.685833333333333428e+01,1.100000000000000000e+01
-1.657499999999999929e+01,2.000000000000000000e+01
-1.629166666666666430e+01,1.010000000000000000e+02
-1.600833333333333286e+01,3.810000000000000000e+02
-1.572500000000000142e+01,8.220000000000000000e+02
-1.544166666666666643e+01,1.278000000000000000e+03
-1.515833333333333321e+01,1.148000000000000000e+03
-1.487500000000000000e+01,5.850000000000000000e+02
-1.459166666666666679e+01,2.950000000000000000e+02
-1.430833333333333357e+01,1.580000000000000000e+02
-1.402500000000000036e+01,8.800000000000000000e+01
-1.374166666666666714e+01,5.100000000000000000e+01
-1.345833333333333215e+01,2.700000000000000000e+01
-1.317500000000000071e+01,1.400000000000000000e+01
-1.289166666666666572e+01,8.000000000000000000e+00
-1.260833333333333428e+01,5.000000000000000000e+00
-1.232499999999999929e+01,4.000000000000000000e+00
-1.204166666666666785e+01,3.000000000000000000e+00
-1.175833333333333286e+01,1.000000000000000000e+00
-1.147500000000000142e+01,0.000000000000000000e+00
-1.119166666666666643e+01,0.000000000000000000e+00
-1.090833333333333321e+01,0.000000000000000000e+00
-1.062500000000000000e+01,0.000000000000000000e+00
-1.034166666666666679e+01,0.000000000000000000e+00
-1.005833333333333357e+01,0.000000000000000000e+00
-9.775000000000000355e+00,0.000000000000000000e+00
-9.491666666666667140e+00,0.000000000000000000e+00
-9.208333333333333925e+00,0.000000000000000000e+00
-8.925000000000000711e+00,0.000000000000000000e+00
-8.641666666666665719e+00,0.000000000000000000e+00
-8.358333333333334281e+00,0.000000000000000000e+00
-8.074999999999999289e+00,0.000000000000000000e+00
-7.791666666666666963e+00,0.000000000000000000e+00
-7.508333333333333748e+00,0.000000000000000000e+00
-7.225000000000000533e+00,0.000000000000000000e+00
-6.941666666666667318e+00,0.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up2pfori_focal.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,2.600000000000000000e+01
-1.572500000000000142e+01,3.800000000000000000e+01
-1.544166666666666643e+01,5.200000000000000000e+01
-1.515833333333333321e+01,9.600000000000000000e+01
-1.487500000000000000e+01,1.580000000000000000e+02
-1.459166666666666679e+01,2.430000000000000000e+02
-1.430833333333333357e+01,3.480000000000000000e+02
-1.402500000000000036e+01,4.130000000000000000e+02
-1.374166666666666714e+01,4.500000000000000000e+02
-1.345833333333333215e+01,4.980000000000000000e+02
-1.317500000000000071e+01,4.740000000000000000e+02
-1.289166666666666572e+01,4.010000000000000000e+02
-1.260833333333333428e+01,3.710000000000000000e+02
-1.232499999999999929e+01,3.230000000000000000e+02
-1.204166666666666785e+01,2.680000000000000000e+02
-1.175833333333333286e+01,2.020000000000000000e+02
-1.147500000000000142e+01,1.400000000000000000e+02
-1.119166666666666643e+01,1.110000000000000000e+02
-1.090833333333333321e+01,1.030000000000000000e+02
-1.062500000000000000e+01,7.300000000000000000e+01
-1.034166666666666679e+01,5.000000000000000000e+01
-1.005833333333333357e+01,4.300000000000000000e+01
-9.775000000000000355e+00,3.200000000000000000e+01
-9.491666666666667140e+00,2.700000000000000000e+01
-9.208333333333333925e+00,2.200000000000000000e+01
-8.925000000000000711e+00,1.500000000000000000e+01
-8.641666666666665719e+00,8.000000000000000000e+00
-8.358333333333334281e+00,4.000000000000000000e+00
-8.074999999999999289e+00,2.000000000000000000e+00
-7.791666666666666963e+00,0.000000000000000000e+00
-7.508333333333333748e+00,5.000000000000000000e+00
-7.225000000000000533e+00,1.000000000000000000e+00
-6.941666666666667318e+00,0.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,1.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,1.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,1.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up2pfori_pos.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,1.000000000000000000e+00
-1.572500000000000142e+01,1.000000000000000000e+00
-1.544166666666666643e+01,5.000000000000000000e+00
-1.515833333333333321e+01,2.500000000000000000e+01
-1.487500000000000000e+01,6.400000000000000000e+01
-1.459166666666666679e+01,1.630000000000000000e+02
-1.430833333333333357e+01,3.000000000000000000e+02
-1.402500000000000036e+01,4.340000000000000000e+02
-1.374166666666666714e+01,4.470000000000000000e+02
-1.345833333333333215e+01,5.350000000000000000e+02
-1.317500000000000071e+01,5.280000000000000000e+02
-1.289166666666666572e+01,4.570000000000000000e+02
-1.260833333333333428e+01,4.190000000000000000e+02
-1.232499999999999929e+01,3.930000000000000000e+02
-1.204166666666666785e+01,2.750000000000000000e+02
-1.175833333333333286e+01,2.170000000000000000e+02
-1.147500000000000142e+01,1.700000000000000000e+02
-1.119166666666666643e+01,1.290000000000000000e+02
-1.090833333333333321e+01,1.110000000000000000e+02
-1.062500000000000000e+01,7.200000000000000000e+01
-1.034166666666666679e+01,6.500000000000000000e+01
-1.005833333333333357e+01,6.500000000000000000e+01
-9.775000000000000355e+00,3.100000000000000000e+01
-9.491666666666667140e+00,2.700000000000000000e+01
-9.208333333333333925e+00,1.600000000000000000e+01
-8.925000000000000711e+00,1.500000000000000000e+01
-8.641666666666665719e+00,1.300000000000000000e+01
-8.358333333333334281e+00,9.000000000000000000e+00
-8.074999999999999289e+00,2.000000000000000000e+00
-7.791666666666666963e+00,4.000000000000000000e+00
-7.508333333333333748e+00,2.000000000000000000e+00
-7.225000000000000533e+00,1.000000000000000000e+00
-6.941666666666667318e+00,1.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,1.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,1.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,1.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up2pfori_rot.txt <==
a,b
-1.685833333333333428e+01,1.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,9.000000000000000000e+00
-1.600833333333333286e+01,2.700000000000000000e+01
-1.572500000000000142e+01,7.000000000000000000e+01
-1.544166666666666643e+01,1.930000000000000000e+02
-1.515833333333333321e+01,2.420000000000000000e+02
-1.487500000000000000e+01,3.500000000000000000e+02
-1.459166666666666679e+01,4.140000000000000000e+02
-1.430833333333333357e+01,4.600000000000000000e+02
-1.402500000000000036e+01,4.470000000000000000e+02
-1.374166666666666714e+01,5.030000000000000000e+02
-1.345833333333333215e+01,4.340000000000000000e+02
-1.317500000000000071e+01,3.730000000000000000e+02
-1.289166666666666572e+01,3.190000000000000000e+02
-1.260833333333333428e+01,2.520000000000000000e+02
-1.232499999999999929e+01,2.160000000000000000e+02
-1.204166666666666785e+01,1.590000000000000000e+02
-1.175833333333333286e+01,1.260000000000000000e+02
-1.147500000000000142e+01,9.400000000000000000e+01
-1.119166666666666643e+01,6.100000000000000000e+01
-1.090833333333333321e+01,6.100000000000000000e+01
-1.062500000000000000e+01,5.900000000000000000e+01
-1.034166666666666679e+01,4.500000000000000000e+01
-1.005833333333333357e+01,2.200000000000000000e+01
-9.775000000000000355e+00,1.400000000000000000e+01
-9.491666666666667140e+00,1.400000000000000000e+01
-9.208333333333333925e+00,1.300000000000000000e+01
-8.925000000000000711e+00,8.000000000000000000e+00
-8.641666666666665719e+00,2.000000000000000000e+00
-8.358333333333334281e+00,3.000000000000000000e+00
-8.074999999999999289e+00,2.000000000000000000e+00
-7.791666666666666963e+00,2.000000000000000000e+00
-7.508333333333333748e+00,1.000000000000000000e+00
-7.225000000000000533e+00,0.000000000000000000e+00
-6.941666666666667318e+00,1.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,1.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,1.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,0.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,0.000000000000000000e+00
-9.916666666666671404e-01,0.000000000000000000e+00
-7.083333333333339255e-01,0.000000000000000000e+00
-4.250000000000007105e-01,0.000000000000000000e+00
-1.416666666666674956e-01,0.000000000000000000e+00


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up3pf_focal.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,0.000000000000000000e+00
-1.629166666666666430e+01,0.000000000000000000e+00
-1.600833333333333286e+01,2.520000000000000000e+02
-1.572500000000000142e+01,2.940000000000000000e+02
-1.544166666666666643e+01,4.220000000000000000e+02
-1.515833333333333321e+01,6.430000000000000000e+02
-1.487500000000000000e+01,7.500000000000000000e+02
-1.459166666666666679e+01,6.160000000000000000e+02
-1.430833333333333357e+01,5.360000000000000000e+02
-1.402500000000000036e+01,4.160000000000000000e+02
-1.374166666666666714e+01,2.850000000000000000e+02
-1.345833333333333215e+01,2.230000000000000000e+02
-1.317500000000000071e+01,1.340000000000000000e+02
-1.289166666666666572e+01,7.900000000000000000e+01
-1.260833333333333428e+01,6.600000000000000000e+01
-1.232499999999999929e+01,4.000000000000000000e+01
-1.204166666666666785e+01,2.600000000000000000e+01
-1.175833333333333286e+01,2.000000000000000000e+01
-1.147500000000000142e+01,8.000000000000000000e+00
-1.119166666666666643e+01,6.000000000000000000e+00
-1.090833333333333321e+01,3.000000000000000000e+00
-1.062500000000000000e+01,2.000000000000000000e+00
-1.034166666666666679e+01,0.000000000000000000e+00
-1.005833333333333357e+01,0.000000000000000000e+00
-9.775000000000000355e+00,0.000000000000000000e+00
-9.491666666666667140e+00,0.000000000000000000e+00
-9.208333333333333925e+00,0.000000000000000000e+00
-8.925000000000000711e+00,0.000000000000000000e+00
-8.641666666666665719e+00,0.000000000000000000e+00
-8.358333333333334281e+00,0.000000000000000000e+00
-8.074999999999999289e+00,0.000000000000000000e+00
-7.791666666666666963e+00,0.000000000000000000e+00
-7.508333333333333748e+00,0.000000000000000000e+00
-7.225000000000000533e+00,0.000000000000000000e+00
-6.941666666666667318e+00,0.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,1.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,0.000000000000000000e+00
-1.841666666666667673e+00,1.000000000000000000e+00
-1.558333333333334458e+00,2.000000000000000000e+00
-1.275000000000000355e+00,6.000000000000000000e+00
-9.916666666666671404e-01,6.000000000000000000e+00
-7.083333333333339255e-01,1.500000000000000000e+01
-4.250000000000007105e-01,1.800000000000000000e+01
-1.416666666666674956e-01,7.900000000000000000e+01


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up3pf_pos.txt <==
a,b
-1.685833333333333428e+01,0.000000000000000000e+00
-1.657499999999999929e+01,1.000000000000000000e+00
-1.629166666666666430e+01,2.000000000000000000e+00
-1.600833333333333286e+01,1.000000000000000000e+01
-1.572500000000000142e+01,5.000000000000000000e+01
-1.544166666666666643e+01,2.370000000000000000e+02
-1.515833333333333321e+01,6.780000000000000000e+02
-1.487500000000000000e+01,9.980000000000000000e+02
-1.459166666666666679e+01,8.350000000000000000e+02
-1.430833333333333357e+01,6.640000000000000000e+02
-1.402500000000000036e+01,4.470000000000000000e+02
-1.374166666666666714e+01,2.940000000000000000e+02
-1.345833333333333215e+01,2.320000000000000000e+02
-1.317500000000000071e+01,1.390000000000000000e+02
-1.289166666666666572e+01,9.100000000000000000e+01
-1.260833333333333428e+01,5.700000000000000000e+01
-1.232499999999999929e+01,3.500000000000000000e+01
-1.204166666666666785e+01,2.800000000000000000e+01
-1.175833333333333286e+01,1.100000000000000000e+01
-1.147500000000000142e+01,4.000000000000000000e+00
-1.119166666666666643e+01,6.000000000000000000e+00
-1.090833333333333321e+01,1.000000000000000000e+00
-1.062500000000000000e+01,1.000000000000000000e+00
-1.034166666666666679e+01,0.000000000000000000e+00
-1.005833333333333357e+01,0.000000000000000000e+00
-9.775000000000000355e+00,0.000000000000000000e+00
-9.491666666666667140e+00,0.000000000000000000e+00
-9.208333333333333925e+00,0.000000000000000000e+00
-8.925000000000000711e+00,0.000000000000000000e+00
-8.641666666666665719e+00,0.000000000000000000e+00
-8.358333333333334281e+00,0.000000000000000000e+00
-8.074999999999999289e+00,0.000000000000000000e+00
-7.791666666666666963e+00,0.000000000000000000e+00
-7.508333333333333748e+00,0.000000000000000000e+00
-7.225000000000000533e+00,0.000000000000000000e+00
-6.941666666666667318e+00,0.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,0.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,1.000000000000000000e+00
-1.841666666666667673e+00,2.000000000000000000e+00
-1.558333333333334458e+00,0.000000000000000000e+00
-1.275000000000000355e+00,1.000000000000000000e+00
-9.916666666666671404e-01,4.000000000000000000e+00
-7.083333333333339255e-01,8.000000000000000000e+00
-4.250000000000007105e-01,1.300000000000000000e+01
-1.416666666666674956e-01,6.800000000000000000e+01


==> figures/data/stability/hist_pnt_0.000000_aff_0.000000_ang_0.000000_scl_0.000000_imu_0.000000_up3pf_rot.txt <==
a,b
-1.685833333333333428e+01,6.000000000000000000e+00
-1.657499999999999929e+01,2.000000000000000000e+01
-1.629166666666666430e+01,7.500000000000000000e+01
-1.600833333333333286e+01,2.500000000000000000e+02
-1.572500000000000142e+01,5.520000000000000000e+02
-1.544166666666666643e+01,9.680000000000000000e+02
-1.515833333333333321e+01,1.091000000000000000e+03
-1.487500000000000000e+01,7.620000000000000000e+02
-1.459166666666666679e+01,4.800000000000000000e+02
-1.430833333333333357e+01,2.780000000000000000e+02
-1.402500000000000036e+01,1.520000000000000000e+02
-1.374166666666666714e+01,8.500000000000000000e+01
-1.345833333333333215e+01,4.600000000000000000e+01
-1.317500000000000071e+01,2.800000000000000000e+01
-1.289166666666666572e+01,1.700000000000000000e+01
-1.260833333333333428e+01,6.000000000000000000e+00
-1.232499999999999929e+01,3.000000000000000000e+00
-1.204166666666666785e+01,0.000000000000000000e+00
-1.175833333333333286e+01,0.000000000000000000e+00
-1.147500000000000142e+01,1.000000000000000000e+00
-1.119166666666666643e+01,0.000000000000000000e+00
-1.090833333333333321e+01,0.000000000000000000e+00
-1.062500000000000000e+01,0.000000000000000000e+00
-1.034166666666666679e+01,0.000000000000000000e+00
-1.005833333333333357e+01,0.000000000000000000e+00
-9.775000000000000355e+00,0.000000000000000000e+00
-9.491666666666667140e+00,0.000000000000000000e+00
-9.208333333333333925e+00,0.000000000000000000e+00
-8.925000000000000711e+00,0.000000000000000000e+00
-8.641666666666665719e+00,0.000000000000000000e+00
-8.358333333333334281e+00,0.000000000000000000e+00
-8.074999999999999289e+00,0.000000000000000000e+00
-7.791666666666666963e+00,0.000000000000000000e+00
-7.508333333333333748e+00,0.000000000000000000e+00
-7.225000000000000533e+00,0.000000000000000000e+00
-6.941666666666667318e+00,0.000000000000000000e+00
-6.658333333333334103e+00,0.000000000000000000e+00
-6.375000000000000888e+00,0.000000000000000000e+00
-6.091666666666667673e+00,0.000000000000000000e+00
-5.808333333333334458e+00,0.000000000000000000e+00
-5.525000000000000355e+00,0.000000000000000000e+00
-5.241666666666666252e+00,0.000000000000000000e+00
-4.958333333333333037e+00,0.000000000000000000e+00
-4.674999999999999822e+00,0.000000000000000000e+00
-4.391666666666666607e+00,0.000000000000000000e+00
-4.108333333333333393e+00,0.000000000000000000e+00
-3.825000000000000178e+00,0.000000000000000000e+00
-3.541666666666666963e+00,0.000000000000000000e+00
-3.258333333333333748e+00,0.000000000000000000e+00
-2.975000000000000533e+00,1.000000000000000000e+00
-2.691666666666667318e+00,0.000000000000000000e+00
-2.408333333333334103e+00,0.000000000000000000e+00
-2.125000000000000888e+00,1.000000000000000000e+00
-1.841666666666667673e+00,4.000000000000000000e+00
-1.558333333333334458e+00,1.000000000000000000e+00
-1.275000000000000355e+00,6.000000000000000000e+00
-9.916666666666671404e-01,1.300000000000000000e+01
-7.083333333333339255e-01,2.100000000000000000e+01
-4.250000000000007105e-01,1.900000000000000000e+01
-1.416666666666674956e-01,8.600000000000000000e+01

